GREENER: A Tool for Improving Energy Efficiency of Register Files

Graphics Processing Units (GPUs) maintain a large register file to increase the thread level parallelism (TLP). To increase the TLP further, recent GPUs have increased the number of on-chip registers in every generation. However, with the increase in the register file size, the leakage power increases. Also, with the technology advances, the leakage power component has increased and has become an important consideration for the manufacturing process. The leakage power of a register file can be reduced by turning infrequently used registers into low power (drowsy or off) state after accessing them. A major challenge in doing so is the lack of runtime register access information. This paper proposes GREENER (GPU REgister file ENErgy Reducer): a system to minimize leakage energy of the register file of GPUs. GREENER employs a compile-time analysis to estimate the run-time register access information. The result of the analysis is used to determine the power state of the registers (ON, SLEEP, or OFF) after each instruction. We propose a power optimized assembly instruction set that allows GREENER to encode the power state of the registers in the executable itself. The modified assembly, along with a run-time optimization to update the power state of a register during execution, results in significant power reduction. We implemented GREENER in GPGPU-Sim simulator, and used GPUWattch framework to measure the register file's leakage power. Evaluation of GREENER on 21 kernels from CUDASDK, GPGPU-SIM, Parboil, and Rodinia benchmarks suites shows an average reduction of register leakage energy by 69.04% and maximum reduction of 87.95% with a negligible number of simulation cycles overhead (0.53% on average).

==> Images/Architecture.txt <==
% \usepackage[usenames,dvipsnames]{pstricks}
% \usepackage{epsfig}
% \usepackage{pst-grad} % For gradients
% \usepackage{pst-plot} % For axes
% \usepackage[space]{grffile} % For spaces in paths
% \usepackage{etoolbox} % For spaces in paths
% \makeatletter % For spaces in paths
% \patchcmd\Gread@eps{\@inputcheck#1 }{\@inputcheck"#1"\relax}{}{}
% \makeatother
% \psscalebox{1.0 1.0} % Change this value to rescale the drawing.
{
\begin{pspicture}(0,-4.94739)(23.192743,4.94739)
\definecolor{colour0}{rgb}{0.7882353,0.77254903,0.77254903}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](1.8949715,3.9651017)(0.19300672,3.005102)
\rput[bl](0.5347489,3.3851018){\large{Fetch}}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](4.6073647,-2.3494437)(2.9555254,-3.3094437)
\psframe[linecolor=black, linewidth=0.02, dimen=outer](11.015588,3.98858)(9.444325,3.0685802)
\rput[bl](9.728328,3.4521096){\large{Issue}}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](11.826459,2.1675525)(8.281048,1.3275524)
\rput[bl](8.676999,1.5604936){\large{Warp Scheduler}}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](12.001866,0.87118876)(8.077543,0.091188766)
\psline[linecolor=black, linewidth=0.02](8.696796,0.87044805)(8.696796,0.100818396)
\psline[linecolor=black, linewidth=0.02](9.371196,0.87914366)(9.371196,0.10951405)
\psline[linecolor=black, linewidth=0.02](10.036836,0.87914366)(10.036836,0.10951405)
\psline[linecolor=black, linewidth=0.02](10.693718,0.86066544)(10.693718,0.09103579)
\psline[linecolor=black, linewidth=0.02](11.333083,0.8617524)(11.333083,0.09212274)
\psframe[linecolor=black, linewidth=0.02, dimen=outer](16.479935,3.987157)(14.4070425,3.027157)
\rput[bl](14.672057,3.3661046){\large{Execute}}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](20.351501,3.987157)(17.709398,3.027157)
\rput[bl](18.12817,3.385152){\large {Writeback}}
\rput[bl](3.221065,-2.91308){\large{IBuffer}}
\psdiamond[linecolor=black, linewidth=0.02, fillstyle=solid,fillcolor=colour0, dimen=outer](9.663407,-2.8822873)(1.2688186,0.98074865)
\rput[bl](8.933548,-2.7977953){\large{Register}}
\rput[bl](8.7399845,-3.2106295){\large{Woken up?}}
\psframe[linecolor=black, linewidth=0.02, fillstyle=solid,fillcolor=colour0, dimen=outer](10.782502,-0.66881126)(8.680272,-1.5888113)
\rput[bl](8.906839,-1.1402737){\large{Wake Up}}
\psdiamond[linecolor=black, linewidth=0.02, dimen=outer](12.725631,-2.8651748)(1.1995064,0.8)
\rput[bl](11.942109,-2.9282765){\large{Exec Unit}}
\rput[bl](12.127904,-3.322929){\large{Ready?}}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](16.32415,-2.357902)(14.525806,-3.3542657)
\rput[bl](14.983633,-2.8106294){\large{Read}}
\rput[bl](14.5748415,-3.224059){\large{Operands}}
\rput[bl](8.946528,-1.5197203){\large{Registers}}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](19.623365,1.576248)(17.592848,-3.9926057)
\rput[bl](17.997507,-1.0880581){\large{Register}}
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(7.8451962,-2.846993)(8.467841,-2.8651748)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(10.885167,-2.8651748)(11.526124,-2.8833566)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(13.929715,-2.8651748)(14.515734,-2.8651748)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(9.639877,-0.64699304)(9.639877,-0.42881122)
\psframe[linecolor=black, linewidth=0.02, dimen=outer](16.716846,2.3675525)(5.006988,-4.1230407)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(3.722243,3.0414228)(3.7067473,-2.404731)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(4.6271906,-2.8681157)(5.8264627,-2.8681157)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(2.0325942,3.4838843)(2.854485,3.4838843)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(4.521216,3.4868474)(9.41541,3.5121593)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(11.025047,3.4518845)(14.322763,3.4518845)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(16.50404,3.4358845)(17.777445,3.4358845)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(12.733291,-2.1001155)(12.733291,-0.4361156)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(6.561779,-2.4193537)(6.5780087,-0.41482964)(13.319492,-0.4048866)(13.313406,0.50788444)(12.599292,0.49197555)(11.984585,0.49595279)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(16.284073,-2.8772585)(17.607847,-2.896306)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(10.811838,-1.1058298)(17.607847,-1.1058298)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(18.73977,3.0084558)(18.73977,1.5417892)
\rput[bl](18.852743,2.5123143){\large{\textbf{Power }}}
\rput[bl](12.145891,0.65517145){\large{Try Another Warp}}
\rput[bl](18.87179,2.2075524){\large{\textbf{States}}}
\rput[bl](16.48173,-3.2876856){\large{\textbf{Power }}}
\rput[bl](16.48173,-3.6876857){\large{\textbf{States}}}
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(15.459113,-2.343925)(15.459113,3.0275035)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(17.550293,-2.610592)(16.341629,-2.610592)
\rput[bl](16.705597,-2.4582107){\large{Data}}
\rput[bl](6.3807607,0.95040953){\large{Ordered Warps}}
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(9.933797,1.3322654)(9.952982,0.85607487)
\rput[bl](13.287406,-0.9543524){\large{\textbf{Power States}}}
\rput[bl](10.95995,-2.6476104){\large{Yes}}
\rput[bl](13.777628,-2.6285627){\large{Yes}}
\rput[bl](6.7301116,-1.8642771){\large{Failed}}
\rput[bl](9.933547,-1.9523723){\large{No}}
\rput[bl](12.859279,-1.6761818){\large{No}}
\rput[bl](5.738059,-0.06863807){\large{Warp}}
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(9.473353,3.0655987)(5.060775,2.398932)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(10.988978,3.103694)(16.744516,2.3417892)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(18.989176,3.9732232)(18.969992,4.5032797)(1.0318979,4.5032797)(1.0320355,3.903694)
\rput[bl](17.631552,2.3602765){\large{Data}}
\psframe[linecolor=black, linewidth=0.04, dimen=outer](20.541876,4.94739)(0.0,-4.94739)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(9.662919,-1.8946121)(9.650016,-1.6014687)
\rput[bl](5.847493,-2.2546685){\large{\textbf{(3)}}}
\rput[bl](8.606761,-2.1883068){\large{\textbf{(4)}}}
\rput[bl](10.817287,-1.0221741){\large{\textbf{(5)}}}
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(15.452462,-3.340516)(15.452462,-3.9142761)(6.684024,-3.866775)(6.686267,-3.3107333)
\rput[bl](7.815338,-2.4655702){\large{Passed}}
\psframe[linecolor=black, linewidth=0.02, fillstyle=solid,fillcolor=colour0, dimen=outer](7.9911976,-2.399246)(5.8367944,-3.319246)
\rput[bl](5.9337363,-2.9540417){\large{Scoreboard}}
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(8.075329,0.5366096)(5.467921,0.52179474)(5.4975505,-2.618946)(5.838291,-2.618946)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(19.952578,3.006451)(19.933529,-4.4221206)(6.3335295,-4.403073)(6.352577,-3.298311)
\psframe[linecolor=black, linewidth=0.02, fillstyle=solid,fillcolor=colour0, dimen=outer](4.8204765,4.0102777)(2.8177466,3.090278)
\rput[bl](3.1354759,3.4604356){\large{Decode}}
\rput[bl](3.4136477,4.0919156){\large{\textbf{(1)}}}
\rput[bl](18.344877,-1.414374){\large{File}}
\psframe[linecolor=black, linewidth=0.02, fillstyle=solid,fillcolor=colour0, dimen=outer](2.4140513,0.0974047)(0.42435402,-3.2771409)
\rput[bl](0.74606377,-1.4968232){\large{Lookup}}
\rput[bl](0.8266717,-1.9521567){\large{Table}}
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(3.320001,3.055128)(3.3334024,0.72920215)(1.4676931,0.72920215)(1.4707239,0.05172468)
\rput[bl](0.20991947,1.4803448){\large{(PC, Wid, Regs)}}
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(6.327249,-4.4046397)(1.275261,-4.399294)(1.2881551,-3.3268723)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(6.6916246,-3.8583112)(1.7201961,-3.8925967)(1.7316247,-3.3097396)
\rput[bl](1.9442022,-3.797674){\large{(PC, Wid, Regs)}}
\rput[bl](6.0859566,-4.8467965){\large{(PC, Wid, Regs)}}
\rput[bl](0.8607064,0.40956256){\large{\textbf{(2)}}}
\end{pspicture}
}



==> Images/ScalarProd.txt <==
1  B4: l0x00000088: set.le.s32.s32 $p2/$o127, $r8, $r0, ON, SLEEP, ON;
2      ssy 0x00000110;
3      mov.u32 $r1, $r0, SLEEP, ON;
4      @$p2.ne bra l0x00000108;
    
5  B5: shl.u32 $r10, $r0, 0x00000002, ON, SLEEP;
6       mov.u32 $r12, $r124, ON, SLEEP;
7       add.half.u32 $r11, s[0x0018], $r10, ON, ON;
8       add.half.u32 $r10, s[0x0020], $r10, ON, ON;

9   B6: l0x000000c0: ld.global.u32 $r14, [$r11], ON;
10      ld.global.u32 $r13, [$r10], ON;
11      mad.f32 $r12, $r14, $r13, $r12, SLEEP, OFF, OFF;
12      add.u32 $r1, $r1, 0x00000400, ON, ON;
13      set.gt.s32.s32 $p2/$o127, $r8, $r1, ON, SLEEP, SLEEP;
14      add.u32 $r10, $r10, 0x00001000, SLEEP, SLEEP;
15      add.u32 $r11, $r11, 0x00001000, SLEEP, SLEEP;
16      @$p2.ne bra l0x000000c0;

17  B7: bra l0x00000110;

18  B8: l0x00000108: mov.u32 $r12, $r124, ON, SLEEP;

19  B9: l0x00000110: add.u32 $r0, $r0, $r5, ON, ON, SLEEP;
20      shl.b32 $ofs1, $r9, 0x0, ON, ON;
21      set.le.s32.s32 $p2/$o127, $r0, $r6, ON, SLEEP, SLEEP;
22      mov.u32 s[$ofs1+0x0000], $r12, OFF;
23      add.u32 $r9, $r9, $r7, SLEEP, SLEEP, SLEEP;
24      @$p2.ne bra l0x00000088;


==> Images/runtime.txt <==
% \usepackage[usenames,dvipsnames]{pstricks}
% \usepackage{epsfig}
% \usepackage{pst-grad} % For gradients
% \usepackage{pst-plot} % For axes
% \usepackage[space]{grffile} % For spaces in paths
% \usepackage{etoolbox} % For spaces in paths
% \makeatletter % For spaces in paths
% \patchcmd\Gread@eps{\@inputcheck#1 }{\@inputcheck"#1"\relax}{}{}
% \makeatother
% \psscalebox{1.0 1.0} % Change this value to rescale the drawing.
{
\begin{pspicture}(0,-2.441667)(15.2,2.441667)
\psframe[linecolor=black, linewidth=0.02, dimen=outer](2.3476195,1.6821429)(1.3380957,1.0154762)
\rput[bl](1.7761909,1.225){F}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](3.8047624,1.6916667)(2.7952385,1.0250001)
\rput[bl](3.2333338,1.2345239){D}
\rput[bl](5.1998725,1.256746){IS}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](6.6251965,1.7064816)(4.291535,1.0398148)
\rput[bl](8.002683,1.2503604){EX}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](9.269641,1.6863028)(7.1014967,1.019636)
\rput[bl](9.987102,1.2291598){WB}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](10.743715,1.6788954)(9.734191,1.0122286)
\psframe[linecolor=black, linewidth=0.02, dimen=outer](6.562945,-1.3260307)(4.5051455,-1.9926975)
\rput[bl](5.398153,-1.7831737){F}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](9.233881,-1.316507)(7.410564,-1.9831736)
\rput[bl](8.201815,-1.7736498){D}
\rput[bl](10.407695,-1.8066){IS}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](11.488798,-1.3568646)(9.817205,-2.0235312)
\rput[bl](12.463118,-1.7578133){EX}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](13.622898,-1.3080778)(12.075443,-1.9747446)
\rput[bl](14.202427,-1.7238414){WB}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](14.959041,-1.2741059)(13.949517,-1.9407727)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(10.247564,0.99582875)(8.387157,-1.239768)(8.334046,-1.3024058)
\rput[bl](10.247127,1.9192529){SLEEP r0}
\rput[bl](0.4037771,1.1905173){I1:}
\rput[bl](0.35550123,-0.30603445){I2:}
\psline[linecolor=black, linewidth=0.02, linestyle=dashed, dash=0.17638889cm 0.10583334cm](0.55057514,0.9123564)(0.55057514,0.11235637)
\psframe[linecolor=black, linewidth=0.02, dimen=outer](3.8801866,0.30845198)(2.8706627,-0.35821468)
\rput[bl](3.308758,-0.14869088){F}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](6.5925016,0.3179758)(4.3278055,-0.34869087)
\rput[bl](5.193487,-0.12537397){D}
\rput[bl](8.056578,-0.047979333){IS}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](9.233625,0.3603768)(7.2585845,-0.30628985)
\rput[bl](10.359727,-0.040571924){EX}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](11.450484,0.42295662)(9.792685,-0.24371004)
\rput[bl](12.264496,-0.061772436){WB}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](13.02111,0.38796303)(12.011586,-0.27870366)
\rput[bl](0.3623978,-1.8439654){I3:}
\psline[linecolor=black, linewidth=0.02, linestyle=dashed, dash=0.17638889cm 0.10583334cm](0.5574717,-0.62557465)(0.5574717,-1.4255747)
\psline[linecolor=black, linewidth=0.02, arrowsize=0.05291667cm 2.0,arrowlength=1.4,arrowinset=0.0]{->}(10.268253,1.0027252)(5.5592074,0.33692265)(5.430598,0.31828386)
\rput{32.568928}(0.8038577,-4.9606724){\rput[bl](8.892563,-1.104462){ON r0}}
\psframe[linecolor=black, linewidth=0.02, dimen=outer](15.200001,2.4416666)(0.0,-2.4416666)
\end{pspicture}
}



==> scalarProd/log.txt <==


        *** GPGPU-Sim Simulator Version 3.2.2  [build 0] ***


GPGPU-Sim PTX: simulation mode 0 (can change with PTX_SIM_MODE_FUNC environment variable:
               1=functional simulation only, 0=detailed performance simulator)
GPGPU-Sim: Configuration options:

-network_mode                           1 # Interconnection network mode
-inter_config_file   config_fermi_islip.icnt # Interconnection network config file
-gpgpu_ptx_use_cuobjdump                    1 # Use cuobjdump to extract ptx and sass from binaries
-gpgpu_experimental_lib_support                    0 # Try to extract code from cuda libraries [Broken because of unknown cudaGetExportTable]
-gpgpu_ptx_convert_to_ptxplus                    1 # Convert SASS (native ISA) to ptxplus and run ptxplus
-gpgpu_ptx_force_max_capability                   20 # Force maximum compute capability
-gpgpu_ptx_inst_debug_to_file                    0 # Dump executed instructions' debug information to file
-gpgpu_ptx_inst_debug_file       inst_debug.txt # Executed instructions' debug output file
-gpgpu_ptx_inst_debug_thread_uid                    1 # Thread UID for executed instructions' debug output
-gpgpu_simd_model                       1 # 1 = post-dominator
-gpgpu_shader_core_pipeline              2048:32 # shader core pipeline config, i.e., {<nthread>:<warpsize>}
-gpgpu_tex_cache:l1  24:128:16,L:R:m:N:L,F:128:4,128:2 # per-shader L1 texture cache  (READ-ONLY) config  {<nsets>:<bsize>:<assoc>,<rep>:<wr>:<alloc>:<wr_alloc>,<mshr>:<N>:<merge>,<mq>:<rf>}
-gpgpu_const_cache:l1 64:64:2,L:R:f:N:L,A:2:32,4 # per-shader L1 constant memory cache  (READ-ONLY) config  {<nsets>:<bsize>:<assoc>,<rep>:<wr>:<alloc>:<wr_alloc>,<mshr>:<N>:<merge>,<mq>} 
-gpgpu_cache:il1     16:128:4,L:R:f:N:L,A:2:32,4 # shader L1 instruction cache config  {<nsets>:<bsize>:<assoc>,<rep>:<wr>:<alloc>:<wr_alloc>,<mshr>:<N>:<merge>,<mq>} 
-gpgpu_cache:dl1     32:128:4,L:L:m:N:H,A:32:8,8 # per-shader L1 data cache config  {<nsets>:<bsize>:<assoc>,<rep>:<wr>:<alloc>:<wr_alloc>,<mshr>:<N>:<merge>,<mq> | none}
-gpgpu_cache:dl1PrefL1                 none # per-shader L1 data cache config  {<nsets>:<bsize>:<assoc>,<rep>:<wr>:<alloc>:<wr_alloc>,<mshr>:<N>:<merge>,<mq> | none}
-gpgpu_cache:dl1PreShared                 none # per-shader L1 data cache config  {<nsets>:<bsize>:<assoc>,<rep>:<wr>:<alloc>:<wr_alloc>,<mshr>:<N>:<merge>,<mq> | none}
-gmem_skip_L1D                          0 # global memory access skip L1D cache (implements -Xptxas -dlcm=cg, default=no skip)
-gpgpu_perfect_mem                      0 # enable perfect memory mode (no cache miss)
-n_regfile_gating_group                    4 # group of lanes that should be read/written together)
-gpgpu_clock_gated_reg_file                    0 # enable clock gated reg file for power calculations
-gpgpu_clock_gated_lanes                    0 # enable clock gated lanes for power calculations
-gpgpu_shader_registers                65536 # Number of registers per shader core. Limits number of concurrent CTAs. (default 8192)
-gpgpu_shader_cta                      16 # Maximum number of concurrent CTAs in shader (default 8)
-gpgpu_num_cta_barriers                   16 # Maximum number of named barriers per CTA (default 16)
-gpgpu_n_clusters                      14 # number of processing clusters
-gpgpu_n_cores_per_cluster                    1 # number of simd cores per cluster
-gpgpu_n_cluster_ejection_buffer_size                    8 # number of packets in ejection buffer
-gpgpu_n_ldst_response_buffer_size                    2 # number of response packets in ld/st unit ejection buffer
-gpgpu_shmem_size                   16384 # Size of shared memory per shader core (default 16kB)
-gpgpu_shmem_size                   49152 # Size of shared memory per shader core (default 16kB)
-gpgpu_shmem_size_PrefL1                16384 # Size of shared memory per shader core (default 16kB)
-gpgpu_shmem_size_PrefShared                16384 # Size of shared memory per shader core (default 16kB)
-gpgpu_shmem_num_banks                   32 # Number of banks in the shared memory in each shader core (default 16)
-gpgpu_shmem_limited_broadcast                    0 # Limit shared memory to do one broadcast per cycle (default on)
-gpgpu_shmem_warp_parts                    1 # Number of portions a warp is divided into for shared memory bank conflict check 
-gpgpu_warpdistro_shader                   -1 # Specify which shader core to collect the warp size distribution from
-gpgpu_warp_issue_shader                    0 # Specify which shader core to collect the warp issue distribution from
-gpgpu_local_mem_map                    1 # Mapping from local memory space address to simulated GPU physical address space (default = enabled)
-gpgpu_num_reg_banks                   32 # Number of register banks (default = 8)
-gpgpu_reg_bank_use_warp_id                    0 # Use warp ID in mapping registers to banks (default = off)
-gpgpu_operand_collector_num_units_sp                   24 # number of collector units (default = 4)
-gpgpu_operand_collector_num_units_sfu                    4 # number of collector units (default = 4)
-gpgpu_operand_collector_num_units_mem                    4 # number of collector units (default = 2)
-gpgpu_operand_collector_num_units_gen                    0 # number of collector units (default = 0)
-gpgpu_operand_collector_num_in_ports_sp                    6 # number of collector unit in ports (default = 1)
-gpgpu_operand_collector_num_in_ports_sfu                    1 # number of collector unit in ports (default = 1)
-gpgpu_operand_collector_num_in_ports_mem                    1 # number of collector unit in ports (default = 1)
-gpgpu_operand_collector_num_in_ports_gen                    0 # number of collector unit in ports (default = 0)
-gpgpu_operand_collector_num_out_ports_sp                    6 # number of collector unit in ports (default = 1)
-gpgpu_operand_collector_num_out_ports_sfu                    1 # number of collector unit in ports (default = 1)
-gpgpu_operand_collector_num_out_ports_mem                    1 # number of collector unit in ports (default = 1)
-gpgpu_operand_collector_num_out_ports_gen                    0 # number of collector unit in ports (default = 0)
-gpgpu_coalesce_arch                   13 # Coalescing arch (default = 13, anything else is off for now)
-gpgpu_num_sched_per_core                    4 # Number of warp schedulers per core
-gpgpu_max_insn_issue_per_warp                    2 # Max number of instructions that can be issued per warp in one cycle by scheduler
-gpgpu_simt_core_sim_order                    1 # Select the simulation order of cores in a cluster (0=Fix, 1=Round-Robin)
-gpgpu_pipeline_widths        6,1,1,6,1,1,6 # Pipeline widths ID_OC_SP,ID_OC_SFU,ID_OC_MEM,OC_EX_SP,OC_EX_SFU,OC_EX_MEM,EX_WB
-gpgpu_num_sp_units                     6 # Number of SP units (default=1)
-gpgpu_num_sfu_units                    1 # Number of SF units (default=1)
-gpgpu_num_mem_units                    1 # Number if ldst units (default=1) WARNING: not hooked up to anything
-gpgpu_scheduler                      lrr # Scheduler configuration: < lrr | gto | two_level_active > If two_level_active:<num_active_warps>:<inner_prioritization>:<outer_prioritization>For complete list of prioritization values see shader.h enum scheduler_prioritization_typeDefault: gto
-gpgpu_enable_sleep_each_inst                    0 # Put the registers into sleep state after executing instruction
-gpgpu_enable_decode_opt                    1 # Put only those registers into sleep state that are needed immediately
-gpgpu_enable_comp_sleep_opt                    1 # Put the registers into on, off, or sleep state depening on the compiler supplied flag with the instruction
-gpgpu_dram_scheduler                    1 # 0 = fifo, 1 = FR-FCFS (defaul)
-gpgpu_dram_partition_queues              8:8:8:8 # i2$:$2d:d2$:$2i
-l2_ideal                               0 # Use a ideal L2 cache that always hit
-gpgpu_cache:dl2     64:128:16,L:B:m:W:H,A:128:8,4 # unified banked L2 data cache config  {<nsets>:<bsize>:<assoc>,<rep>:<wr>:<alloc>:<wr_alloc>,<mshr>:<N>:<merge>,<mq>}
-gpgpu_cache:dl2_texture_only                    0 # L2 cache used for texture only
-gpgpu_n_mem                            6 # number of memory modules (e.g. memory controllers) in gpu
-gpgpu_n_sub_partition_per_mchannel                    2 # number of memory subpartition in each memory module
-gpgpu_n_mem_per_ctrlr                    2 # number of memory chips per memory controller
-gpgpu_memlatency_stat                   14 # track and display latency statistics 0x2 enables MC, 0x4 enables queue logs
-gpgpu_frfcfs_dram_sched_queue_size                   16 # 0 = unlimited (default); # entries per chip
-gpgpu_dram_return_queue_size                  116 # 0 = unlimited (default); # entries per chip
-gpgpu_dram_buswidth                    4 # default = 4 bytes (8 bytes per cycle at DDR)
-gpgpu_dram_burst_length                    8 # Burst length of each DRAM request (default = 4 data bus cycle)
-dram_data_command_freq_ratio                    4 # Frequency ratio between DRAM data bus and command bus (default = 2 times, i.e. DDR)
-gpgpu_dram_timing_opt nbk=16:CCD=2:RRD=6:RCD=12:RAS=28:RP=12:RC=40: CL=12:WL=4:CDLR=5:WR=12:nbkgrp=4:CCDL=3:RTPL=2 # DRAM timing parameters = {nbk:tCCD:tRRD:tRCD:tRAS:tRP:tRC:CL:WL:tCDLR:tWR:nbkgrp:tCCDL:tRTPL}
-rop_latency                          120 # ROP queue latency (default 85)
-dram_latency                         100 # DRAM latency (default 30)
-gpgpu_mem_addr_mapping dramid@8;00000000.00000000.00000000.00000000.0000RRRR.RRRRRRRR.BBBCCCCB.CCSSSSSS # mapping memory address to dram model {dramid@<start bit>;<memory address map>}
-gpgpu_mem_addr_test                    0 # run sweep test to check address mapping for aliased address
-gpgpu_mem_address_mask                    1 # 0 = old addressing mask, 1 = new addressing mask, 2 = new add. mask + flipped bank sel and chip sel bits
-gpuwattch_xml_file    gpuwattch_k20x.xml # GPUWattch XML file
-power_simulation_enabled                    1 # Turn on power simulator (1=On, 0=Off)
-power_per_cycle_dump                    0 # Dump detailed power output each cycle
-power_trace_enabled                    0 # produce a file for the power trace (1=On, 0=Off)
-power_trace_zlevel                     6 # Compression level of the power trace output log (0=no comp, 9=highest)
-steady_power_levels_enabled                    0 # produce a file for the steady power levels (1=On, 0=Off)
-steady_state_definition                  8:4 # allowed deviation:number of samples
-gpgpu_max_cycle                        0 # terminates gpu simulation early (0 = no limit)
-gpgpu_max_insn                         0 # terminates gpu simulation early (0 = no limit)
-gpgpu_max_cta                          0 # terminates gpu simulation early (0 = no limit)
-gpgpu_runtime_stat                   500 # display runtime statistics such as dram utilization {<freq>:<flag>}
-liveness_message_freq                    1 # Minimum number of seconds between simulation liveness messages (0 = always print)
-gpgpu_flush_l1_cache                    0 # Flush L1 cache at the end of each kernel call
-gpgpu_flush_l2_cache                    0 # Flush L2 cache at the end of each kernel call
-gpgpu_deadlock_detect                    1 # Stop the simulation at deadlock (1=on (default), 0=off)
-gpgpu_ptx_instruction_classification                    0 # if enabled will classify ptx instruction types per kernel (Max 255 kernels now)
-gpgpu_ptx_sim_mode                     0 # Select between Performance (default) or Functional simulation (1)
-gpgpu_clock_domains 732.0:732.0:732.0:1300.0 # Clock Domain Frequencies in MhZ {<Core Clock>:<ICNT Clock>:<L2 Clock>:<DRAM Clock>}
-gpgpu_max_concurrent_kernel                    8 # maximum kernels that can run concurrently on GPU
-gpgpu_cflog_interval                    0 # Interval between each snapshot in control flow logger
-visualizer_enabled                     0 # Turn on visualizer output (1=On, 0=Off)
-visualizer_outputfile                 NULL # Specifies the output log file for visualizer
-visualizer_zlevel                      6 # Compression level of the visualizer output log (0=no comp, 9=highest)
-trace_enabled                          0 # Turn on traces
-trace_components                    none # comma seperated list of traces to enable. Complete list found in trace_streams.tup. Default none
-trace_sampling_core                    0 # The core which is printed using CORE_DPRINTF. Default 0
-trace_sampling_memory_partition                   -1 # The memory partition which is printed using MEMPART_DPRINTF. Default -1 (i.e. all)
-enable_ptx_file_line_stats                    1 # Turn on PTX source line statistic profiling. (1 = On)
-ptx_line_stats_filename gpgpu_inst_stats.txt # Output file for PTX source line statistics.
-save_embedded_ptx                      0 # saves ptx files embedded in binary as <n>.ptx
-keep                                   0 # keep intermediate files created by GPGPU-Sim when interfacing with external programs
-gpgpu_ptx_save_converted_ptxplus                    1 # Saved converted ptxplus to a file
-gpgpu_use_default_ptxplus                    0 # Use default ptxplus filename
-gpgpu_insert_rel_inst                    0 # Insert release instruction in each basic block
-gpgpu_insert_sleep_rel_flags                    0 # Insert Sleep and Release Flags to each instruction
-gpgpu_custom_ptxplus_file_prefix    power_opt_ptxplus # PTXPlus file name prefix  (default=6 which is none)
-gpgpu_optimized_ptxplus_file_prefix    power_opt_ptxplus # Optimized PTXPlus file name prefix  (default=6 which is none)
-ptx_opcode_latency_int         4,13,4,5,145 # Opcode latencies for integers <ADD,MAX,MUL,MAD,DIV>Default 1,1,19,25,145
-ptx_opcode_latency_fp          4,13,4,5,39 # Opcode latencies for single precision floating points <ADD,MAX,MUL,MAD,DIV>Default 1,1,1,1,30
-ptx_opcode_latency_dp         8,19,8,8,330 # Opcode latencies for double precision floating points <ADD,MAX,MUL,MAD,DIV>Default 8,8,8,8,335
-ptx_opcode_initiation_int            1,2,2,1,8 # Opcode initiation intervals for integers <ADD,MAX,MUL,MAD,DIV>Default 1,1,4,4,32
-ptx_opcode_initiation_fp            1,2,1,1,4 # Opcode initiation intervals for single precision floating points <ADD,MAX,MUL,MAD,DIV>Default 1,1,1,1,5
-ptx_opcode_initiation_dp         8,16,8,8,130 # Opcode initiation intervals for double precision floating points <ADD,MAX,MUL,MAD,DIV>Default 8,8,8,8,130
-ptx_opcode_latency_release                    1 # Opcode latencies for RELEASE instructionDefault 1
-ptx_opcode_initiation_release                    1 # Opcode initiation intervals for RELEASE instructionDefault 1
-subarray_sleep_wakeup_latency                    1 # Wakeup latency from sleep to on stateDefault 1
-subarray_off_wakeup_latency                    2 # Wakeup latency from off to on stateDefault 1
-gpgpu_look_ahead_window                    7 # Look ahead window for compiler optimizationsDefault 3
DRAM Timing Options:
nbk                                    16 # number of banks
CCD                                     2 # column to column delay
RRD                                     6 # minimal delay between activation of rows in different banks
RCD                                    12 # row to column delay
RAS                                    28 # time needed to activate row
RP                                     12 # time needed to precharge (deactivate) row
RC                                     40 # row cycle time
CDLR                                    5 # switching from write to read (changes tWTR)
WR                                     12 # last data-in to row precharge
CL                                     12 # CAS latency
WL                                      4 # Write latency
nbkgrp                                  4 # number of bank groups
CCDL                                    3 # column to column delay between accesses to different bank groups
RTPL                                    2 # read to precharge delay between accesses to different bank groups
Total number of memory sub partition = 12
addr_dec_mask[CHIP]  = 0000000000000000 	high:64 low:0
addr_dec_mask[BK]    = 000000000000e100 	high:16 low:8
addr_dec_mask[ROW]   = 000000000fff0000 	high:28 low:16
addr_dec_mask[COL]   = 0000000000001eff 	high:13 low:0
addr_dec_mask[BURST] = 000000000000003f 	high:6 low:0
sub_partition_id_mask = 0000000000000100
GPGPU-Sim uArch: clock freqs: 732000000.000000:732000000.000000:732000000.000000:1300000000.000000
GPGPU-Sim uArch: clock periods: 0.00000000136612021858:0.00000000136612021858:0.00000000136612021858:0.00000000076923076923
*** Initializing Memory Statistics ***
GPGPU-Sim uArch: interconnect node map (shaderID+MemID to icntID)
GPGPU-Sim uArch: Memory nodes ID start from index: 14
GPGPU-Sim uArch:    0   1   2   3   4
GPGPU-Sim uArch:    5   6   7   8   9
GPGPU-Sim uArch:   10  11  12  13  14
GPGPU-Sim uArch:   15  16  17  18  19
GPGPU-Sim uArch:   20  21  22  23  24
GPGPU-Sim uArch:   25
GPGPU-Sim uArch: interconnect node reverse map (icntID to shaderID+MemID)
GPGPU-Sim uArch: Memory nodes start from ID: 14
GPGPU-Sim uArch:    0   1   2   3   4
GPGPU-Sim uArch:    5   6   7   8   9
GPGPU-Sim uArch:   10  11  12  13  14
GPGPU-Sim uArch:   15  16  17  18  19
GPGPU-Sim uArch:   20  21  22  23  24
GPGPU-Sim uArch:   25
3a9a1b8b380f9f444d5701fe1c4bbda3  /home/vishwesh/Desktop/power_pbm/Benchmarks/NVIDIA_GPU_Computing_SDK_4.0/C/bin/linux/release/scalarProd
GPGPU-Sim uArch: performance model initialization complete.
GPGPU-Sim PTX: __cudaRegisterFatBinary, fat_cubin_handle = 1, filename=scalarProd.cu
self exe links to: /home/vishwesh/Desktop/power_pbm/Benchmarks/NVIDIA_GPU_Computing_SDK_4.0/C/bin/linux/release/scalarProd
Running md5sum using "md5sum /home/vishwesh/Desktop/power_pbm/Benchmarks/NVIDIA_GPU_Computing_SDK_4.0/C/bin/linux/release/scalarProd "
Running cuobjdump using "$CUDA_INSTALL_PATH/bin/cuobjdump -ptx -elf -sass /home/vishwesh/Desktop/power_pbm/Benchmarks/NVIDIA_GPU_Computing_SDK_4.0/C/bin/linux/release/scalarProd > _cuobjdump_complete_output_giH2hu"
Parsing file _cuobjdump_complete_output_giH2hu
######### cuobjdump parser ########
## Adding new section ELF
Adding arch: sm_10
Adding identifier: scalarProd.cu
## Adding new section PTX
Adding ptx filename: _cuobjdump_1.ptx
Adding arch: sm_10
Adding identifier: scalarProd.cu
## Adding new section ELF
Adding arch: sm_20
Adding identifier: scalarProd.cu
## Adding new section PTX
Adding ptx filename: _cuobjdump_2.ptx
Adding arch: sm_20
Adding identifier: scalarProd.cu
Done parsing!!!
GPGPU-Sim: WARNING: Capability >= 20 are not supported in PTXPlus
	Setting forced_max_capability to 19
GPGPU-Sim PTX: __cudaRegisterFunction _Z13scalarProdGPUPfS_S_ii : hostFun 0x0x403af0, fat_cubin_handle = 1
GPGPU-Sim PTX: converting EMBEDDED .ptx file to ptxplus 
GPGPU-Sim PTX: DONE converting EMBEDDED .ptx file to ptxplus 
GPGPU-Sim PTX: allocating constant region for "constant1_Z13scalarProdGPUPfS_S_ii" from 0x100 to 0x104 (global memory space) 1
GPGPU-Sim PTX: PTX uses two scalar type intruction with literal operand.
GPGPU-Sim PTX: instruction assembly for function '_Z13scalarProdGPUPfS_S_ii'...   done.
GPGPU-Sim PTX: finding reconvergence points for '_Z13scalarProdGPUPfS_S_ii'...
GPGPU-Sim PTX: Warning detected predicated return/exit.
GPGPU-Sim PTX: Finding dominators for '_Z13scalarProdGPUPfS_S_ii'...
GPGPU-Sim PTX: Finding immediate dominators for '_Z13scalarProdGPUPfS_S_ii'...
Printing basic blocks for function '_Z13scalarProdGPUPfS_S_ii':
bb_00	:  PC=0x000 (_1.ptx:33) cvt.u32.u16 $r2, %ctaid.x, ON;
bb_00	:  PC=0x008 (_1.ptx:34) set.le.s32.s32 $p0/$o127, s[0x0028], $r2, ON, SLEEP;
bb_00	:  PC=0x010 (_1.ptx:35) @$p0.ne retp;

bb_01	:  PC=0x018 (_1.ptx:36) cvt.u32.u16 $r3, $r0.lo, ON, OFF;
bb_01	:  PC=0x020 (_1.ptx:37) cvt.u32.u16 $r4, %nctaid.x, SLEEP;
bb_01	:  PC=0x028 (_1.ptx:38) set.le.s32.s32 $p0/$o127, $r3, constant1_Z13scalarProdGPUPfS_S_ii[0x0000], ON, ON;
bb_01	:  PC=0x030 (_1.ptx:39) set.eq.u32.u32 $p1/$o127, $r3, $r124, SLEEP, ON, SLEEP;

bb_02	:                 (_1.ptx:40) l0x00000038: 
bb_02	:  PC=0x038 (_1.ptx:41) ssy 0x00000140;
bb_02	:  PC=0x040 (_1.ptx:42) @$p0.eq bra l0x00000140;

bb_03	:  PC=0x048 (_1.ptx:43) mov.u32 $r1, s[0x002c], ON;
bb_03	:  PC=0x050 (_1.ptx:44) cvt.u32.u16 $r5, %ntid.x, ON;
bb_03	:  PC=0x058 (_1.ptx:45) mad24.lo.s32 $r0, s[0x002c], $r2, $r3, ON, ON, ON;
bb_03	:  PC=0x060 (_1.ptx:46) shl.u32 $r9, $r3, 0x00000002, ON, SLEEP;
bb_03	:  PC=0x068 (_1.ptx:47) mad24.lo.s32 $r6, s[0x002c], $r2, constant1_Z13scalarProdGPUPfS_S_ii[0x0000], SLEEP, ON;
bb_03	:  PC=0x070 (_1.ptx:48) mad24.lo.s32 $r8, s[0x002c], $r2, $r1, ON, SLEEP, ON;
bb_03	:  PC=0x078 (_1.ptx:49) shl.u32 $r7, $r5, 0x00000002, SLEEP, SLEEP;
bb_03	:  PC=0x080 (_1.ptx:50) add.u32 $r9, $r9, 0x00000030, SLEEP, SLEEP;

bb_04	:                 (_1.ptx:51) l0x00000088: 
bb_04	:  PC=0x088 (_1.ptx:52) set.le.s32.s32 $p2/$o127, $r8, $r0, ON, SLEEP, ON;
bb_04	:  PC=0x090 (_1.ptx:53) ssy 0x00000110;
bb_04	:  PC=0x098 (_1.ptx:54) mov.u32 $r1, $r0, SLEEP, ON;
bb_04	:  PC=0x0a0 (_1.ptx:55) @$p2.ne bra l0x00000108;

bb_05	:  PC=0x0a8 (_1.ptx:56) shl.u32 $r10, $r0, 0x00000002, ON, SLEEP;
bb_05	:  PC=0x0b0 (_1.ptx:57) mov.u32 $r12, $r124, ON, SLEEP;
bb_05	:  PC=0x0b8 (_1.ptx:58) add.half.u32 $r11, s[0x0018], $r10, ON, ON;
bb_05	:  PC=0x0bc (_1.ptx:59) add.half.u32 $r10, s[0x0020], $r10, ON, ON;

bb_06	:                 (_1.ptx:60) l0x000000c0: 
bb_06	:  PC=0x0c0 (_1.ptx:61) ld.global.u32 $r14, [$r11], ON;
bb_06	:  PC=0x0c8 (_1.ptx:62) ld.global.u32 $r13, [$r10], ON;
bb_06	:  PC=0x0d0 (_1.ptx:63) mad.f32 $r12, $r14, $r13, $r12, SLEEP, OFF, OFF;
bb_06	:  PC=0x0d8 (_1.ptx:64) add.u32 $r1, $r1, 0x00000400, ON, ON;
bb_06	:  PC=0x0e0 (_1.ptx:65) set.gt.s32.s32 $p2/$o127, $r8, $r1, ON, SLEEP, SLEEP;
bb_06	:  PC=0x0e8 (_1.ptx:66) add.u32 $r10, $r10, 0x00001000, SLEEP, SLEEP;
bb_06	:  PC=0x0f0 (_1.ptx:67) add.u32 $r11, $r11, 0x00001000, SLEEP, SLEEP;
bb_06	:  PC=0x0f8 (_1.ptx:68) @$p2.ne bra l0x000000c0;

bb_07	:  PC=0x100 (_1.ptx:69) bra l0x00000110;

bb_08	:                 (_1.ptx:70) l0x00000108: 
bb_08	:  PC=0x108 (_1.ptx:71) mov.u32 $r12, $r124, ON, SLEEP;

bb_09	:                 (_1.ptx:72) l0x00000110: 
bb_09	:  PC=0x110 (_1.ptx:73) add.u32 $r0, $r0, $r5, ON, ON, SLEEP;
bb_09	:  PC=0x118 (_1.ptx:74) shl.b32 $ofs1, $r9, 0x0, ON, ON;
bb_09	:  PC=0x120 (_1.ptx:75) set.le.s32.s32 $p2/$o127, $r0, $r6, ON, SLEEP, SLEEP;
bb_09	:  PC=0x128 (_1.ptx:76) mov.u32 s[$ofs1+0x0000], $r12, OFF;
bb_09	:  PC=0x130 (_1.ptx:77) add.u32 $r9, $r9, $r7, SLEEP, SLEEP, SLEEP;
bb_09	:  PC=0x138 (_1.ptx:78) @$p2.ne bra l0x00000088;

bb_10	:                 (_1.ptx:79) l0x00000140: 
bb_10	:  PC=0x140 (_1.ptx:80) nop;
bb_10	:  PC=0x148 (_1.ptx:81) mov.u32 $r1, 0x00000200, ON;

bb_11	:                 (_1.ptx:82) l0x00000150: 
bb_11	:  PC=0x150 (_1.ptx:83) bar.sync 0x00000000;
bb_11	:  PC=0x158 (_1.ptx:84) set.ge.s32.s32 $p2/$o127, $r3, $r1, ON, SLEEP, ON;
bb_11	:  PC=0x160 (_1.ptx:85) ssy 0x000001f0;
bb_11	:  PC=0x168 (_1.ptx:86) @$p2.ne bra l0x000001f0;

bb_12	:  PC=0x170 (_1.ptx:87) add.u32 $r9, $r3, $r1, ON, ON, ON;
bb_12	:  PC=0x178 (_1.ptx:88) cvt.u32.u16 $r8, %ntid.x, ON;
bb_12	:  PC=0x180 (_1.ptx:89) shl.u32 $r5, $r3, 0x00000002, ON, SLEEP;
bb_12	:  PC=0x188 (_1.ptx:90) shl.u32 $r0, $r9, 0x00000002, ON, SLEEP;
bb_12	:  PC=0x190 (_1.ptx:91) add.u32 $r10, $r1, $r1, SLEEP, SLEEP, SLEEP;
bb_12	:  PC=0x198 (_1.ptx:92) shl.u32 $r7, $r8, 0x00000002, SLEEP, ON;
bb_12	:  PC=0x1a0 (_1.ptx:93) add.u32 $r6, $r5, 0x00000030, ON, ON;
bb_12	:  PC=0x1a8 (_1.ptx:94) add.u32 $r5, $r0, 0x00000030, ON, ON;

bb_13	:                 (_1.ptx:95) l0x000001b0: 
bb_13	:  PC=0x1b0 (_1.ptx:96) shl.b32 $ofs2, $r5, 0x0, ON, ON;
bb_13	:  PC=0x1b8 (_1.ptx:97) shl.b32 $ofs1, $r6, 0x0, ON, ON;
bb_13	:  PC=0x1c0 (_1.ptx:98) mov.half.u32 $r0, s[$ofs2+0x0000], ON;
bb_13	:  PC=0x1c4 (_1.ptx:99) add.half.u32 $r9, $r9, $r8, ON, ON, SLEEP;
bb_13	:  PC=0x1c8 (_1.ptx:100) add.f32 $r0, s[$ofs1+0x0000], $r0, ON, ON;
bb_13	:  PC=0x1d0 (_1.ptx:101) set.lt.s32.s32 $p2/$o127, $r9, $r10, ON, SLEEP, SLEEP;
bb_13	:  PC=0x1d8 (_1.ptx:102) mov.u32 s[$ofs1+0x0000], $r0, OFF;
bb_13	:  PC=0x1e0 (_1.ptx:103) add.half.u32 $r5, $r7, $r5, SLEEP, ON, SLEEP;
bb_13	:  PC=0x1e4 (_1.ptx:104) add.half.u32 $r6, $r6, $r7, SLEEP, SLEEP, SLEEP;
bb_13	:  PC=0x1e8 (_1.ptx:105) @$p2.ne bra l0x000001b0;

bb_14	:                 (_1.ptx:106) l0x000001f0: 
bb_14	:  PC=0x1f0 (_1.ptx:107) shr.s32 $r1, $r1, 0x00000001, ON, ON;
bb_14	:  PC=0x1f8 (_1.ptx:108) set.gt.s32.s32 $p2/$o127, $r1, $r124, ON, ON, SLEEP;
bb_14	:  PC=0x200 (_1.ptx:109) @$p2.ne bra l0x00000150;

bb_15	:  PC=0x208 (_1.ptx:110) @$p1.neu shl.u32 $r1, $r2, 0x00000002, ON, ON;
bb_15	:  PC=0x210 (_1.ptx:111) @$p1.neu mov.u32 $r0, s[0x0030], ON;
bb_15	:  PC=0x218 (_1.ptx:112) @$p1.neu add.u32 $r1, s[0x0010], $r1, ON, ON;
bb_15	:  PC=0x220 (_1.ptx:113) @$p1.neu st.global.u32 [$r1], $r0, OFF;
bb_15	:  PC=0x228 (_1.ptx:114) add.u32 $r2, $r2, $r4, ON, ON, SLEEP;
bb_15	:  PC=0x230 (_1.ptx:115) set.gt.s32.s32 $p2/$o127, s[0x0028], $r2, ON, SLEEP;
bb_15	:  PC=0x238 (_1.ptx:116) @$p2.ne bra l0x00000038;

bb_16	:  PC=0x240 (_1.ptx:117) nop;

bb_17	:                 (_1.ptx:119) l_exit: 
bb_17	:  PC=0x248 (_1.ptx:120) exit;

Summary of basic blocks for '_Z13scalarProdGPUPfS_S_ii':
bb_00	: first: cvt	 last: retp	
bb_01	: first: cvt	 last: set	
bb_02	: first: ssy	 last: bra	
bb_03	: first: mov	 last: add	
bb_04	: first: set	 last: bra	
bb_05	: first: shl	 last: add	
bb_06	: first: ld	 last: bra	
bb_07	: first: bra	 last: bra	
bb_08	: first: mov	 last: mov	
bb_09	: first: add	 last: bra	
bb_10	: first: nop	 last: mov	
bb_11	: first: bar	 last: bra	
bb_12	: first: add	 last: add	
bb_13	: first: shl	 last: bra	
bb_14	: first: shr	 last: bra	
bb_15	: first: shl	 last: bra	
bb_16	: first: nop	 last: nop	
bb_17	: first: exit	 last: exit	
bb_18	: first: NULL	 last: NULL	

Printing basic blocks links for function '_Z13scalarProdGPUPfS_S_ii':
ID: 0	:Successors: 1 18
ID: 1	:Predecessors: 0	Successors: 2
ID: 2	:Predecessors: 1 15	Successors: 3 10
ID: 3	:Predecessors: 2	Successors: 4
ID: 4	:Predecessors: 3 9	Successors: 5 8
ID: 5	:Predecessors: 4	Successors: 6
ID: 6	:Predecessors: 5 6	Successors: 6 7
ID: 7	:Predecessors: 6	Successors: 9
ID: 8	:Predecessors: 4	Successors: 9
ID: 9	:Predecessors: 7 8	Successors: 4 10
ID: 10	:Predecessors: 2 9	Successors: 11
ID: 11	:Predecessors: 10 14	Successors: 12 14
ID: 12	:Predecessors: 11	Successors: 13
ID: 13	:Predecessors: 12 13	Successors: 13 14
ID: 14	:Predecessors: 11 13	Successors: 11 15
ID: 15	:Predecessors: 14	Successors: 2 16
ID: 16	:Predecessors: 15	Successors: 17
ID: 17	:Predecessors: 16	Successors: 18
ID: 18	:Predecessors: 0 17	
Basic Block in DOT
digraph _Z13scalarProdGPUPfS_S_ii {
	0 -> 1; 0 -> 18; 
	1 -> 2; 
	2 -> 3; 2 -> 10; 
	3 -> 4; 
	4 -> 5; 4 -> 8; 
	5 -> 6; 
	6 -> 6; 6 -> 7; 
	7 -> 9; 
	8 -> 9; 
	9 -> 4; 9 -> 10; 
	10 -> 11; 
	11 -> 12; 11 -> 14; 
	12 -> 13; 
	13 -> 13; 13 -> 14; 
	14 -> 11; 14 -> 15; 
	15 -> 2; 15 -> 16; 
	16 -> 17; 
	17 -> 18; 
	
}
GPGPU-Sim PTX: Finding postdominators for '_Z13scalarProdGPUPfS_S_ii'...
GPGPU-Sim PTX: Finding immediate postdominators for '_Z13scalarProdGPUPfS_S_ii'...
GPGPU-Sim PTX: pre-decoding instructions for '_Z13scalarProdGPUPfS_S_ii'...
GPGPU-Sim PTX: reconvergence points for _Z13scalarProdGPUPfS_S_ii...
GPGPU-Sim PTX:  1 (potential) branch divergence @  PC=0x040 (_1.ptx:42) @$p0.eq bra l0x00000140;
GPGPU-Sim PTX:    immediate post dominator      @  PC=0x140 (_1.ptx:80) nop;
GPGPU-Sim PTX:  2 (potential) branch divergence @  PC=0x0a0 (_1.ptx:55) @$p2.ne bra l0x00000108;
GPGPU-Sim PTX:    immediate post dominator      @  PC=0x110 (_1.ptx:73) add.u32 $r0, $r0, $r5, ON, ON, SLEEP;
GPGPU-Sim PTX:  3 (potential) branch divergence @  PC=0x0f8 (_1.ptx:68) @$p2.ne bra l0x000000c0;
GPGPU-Sim PTX:    immediate post dominator      @  PC=0x100 (_1.ptx:69) bra l0x00000110;
GPGPU-Sim PTX:  4 (potential) branch divergence @  PC=0x100 (_1.ptx:69) bra l0x00000110;
GPGPU-Sim PTX:    immediate post dominator      @  PC=0x110 (_1.ptx:73) add.u32 $r0, $r0, $r5, ON, ON, SLEEP;
GPGPU-Sim PTX:  5 (potential) branch divergence @  PC=0x138 (_1.ptx:78) @$p2.ne bra l0x00000088;
GPGPU-Sim PTX:    immediate post dominator      @  PC=0x140 (_1.ptx:80) nop;
GPGPU-Sim PTX:  6 (potential) branch divergence @  PC=0x168 (_1.ptx:86) @$p2.ne bra l0x000001f0;
GPGPU-Sim PTX:    immediate post dominator      @  PC=0x1f0 (_1.ptx:107) shr.s32 $r1, $r1, 0x00000001, ON, ON;
GPGPU-Sim PTX:  7 (potential) branch divergence @  PC=0x1e8 (_1.ptx:105) @$p2.ne bra l0x000001b0;
GPGPU-Sim PTX:    immediate post dominator      @  PC=0x1f0 (_1.ptx:107) shr.s32 $r1, $r1, 0x00000001, ON, ON;
GPGPU-Sim PTX:  8 (potential) branch divergence @  PC=0x200 (_1.ptx:109) @$p2.ne bra l0x00000150;
GPGPU-Sim PTX:    immediate post dominator      @  PC=0x208 (_1.ptx:110) @$p1.neu shl.u32 $r1, $r2, 0x00000002, ON, ON;
GPGPU-Sim PTX:  9 (potential) branch divergence @  PC=0x238 (_1.ptx:116) @$p2.ne bra l0x00000038;
GPGPU-Sim PTX:    immediate post dominator      @  PC=0x240 (_1.ptx:117) nop;
GPGPU-Sim PTX: ... end of reconvergence points for _Z13scalarProdGPUPfS_S_ii
GPGPU-Sim PTX: ... done pre-decoding instructions for '_Z13scalarProdGPUPfS_S_ii'.

GPGPU-Sim PTX: file _1.ptx contents:

    _1.ptx     1 (pc=    ):  //HEADER
    _1.ptx     2 (pc=    ):  .version 1.4+
    _1.ptx     3 (pc=    ):  .target sm_10, map_f64_to_f32
    _1.ptx     4 (pc=    ):  //END HEADER
    _1.ptx     5 (pc=    ):  
    _1.ptx     6 (pc=    ):  
    _1.ptx     7 (pc=    ):  //INSTRUCTIONS
    _1.ptx     8 (pc=    ):  
    _1.ptx     9 (pc=    ):  .const .u32 constant1_Z13scalarProdGPUPfS_S_ii[1] = {
    _1.ptx    10 (pc=    ):            0x000003ff
    _1.ptx    11 (pc=    ):  };
    _1.ptx    12 (pc=    ):  
    _1.ptx    13 (pc=    ):  
    _1.ptx    14 (pc=    ):  
    _1.ptx    15 (pc=    ):  
    _1.ptx    16 (pc=    ):  
    _1.ptx    17 (pc=    ):  .entry  _Z13scalarProdGPUPfS_S_ii (
    _1.ptx    18 (pc=    ):  	.param  .u64 __cudaparm__Z13scalarProdGPUPfS_S_ii_d_C ,
    _1.ptx    19 (pc=    ):  	.param  .u64 __cudaparm__Z13scalarProdGPUPfS_S_ii_d_A ,
    _1.ptx    20 (pc=    ):  	.param  .u64 __cudaparm__Z13scalarProdGPUPfS_S_ii_d_B ,
    _1.ptx    21 (pc=    ):  	.param  .s32 __cudaparm__Z13scalarProdGPUPfS_S_ii_vectorN ,
    _1.ptx    22 (pc=    ):  	.param  .s32 __cudaparm__Z13scalarProdGPUPfS_S_ii_elementN )
    _1.ptx    23 (pc=    ):  {
    _1.ptx    24 (pc=    ):  	.reg .u32 $r<15>;
    _1.ptx    25 (pc=    ):  	.reg .u32 $ofs<3>;
    _1.ptx    26 (pc=    ):  	.reg .pred $p<4>;
    _1.ptx    27 (pc=    ):  
    _1.ptx    28 (pc=    ):  	.reg .u32 $r124;
    _1.ptx    29 (pc=    ):  
    _1.ptx    30 (pc=    ):  	.reg .u32 $o127;
    _1.ptx    31 (pc=    ):  
    _1.ptx    32 (pc=    ):  	
    _1.ptx    33 (pc=    ):  	cvt.u32.u16 $r2, %ctaid.x, ON;
    _1.ptx    34 (pc=   8):  	set.le.s32.s32 $p0/$o127, s[0x0028], $r2, ON, SLEEP;
    _1.ptx    35 (pc=  16):  	@$p0.ne retp;
    _1.ptx    36 (pc=  24):  	cvt.u32.u16 $r3, $r0.lo, ON, OFF;
    _1.ptx    37 (pc=  32):  	cvt.u32.u16 $r4, %nctaid.x, SLEEP;
    _1.ptx    38 (pc=  40):  	set.le.s32.s32 $p0/$o127, $r3, constant1_Z13scalarProdGPUPfS_S_ii[0x0000], ON, ON;
    _1.ptx    39 (pc=  48):  	set.eq.u32.u32 $p1/$o127, $r3, $r124, SLEEP, ON, SLEEP;
    _1.ptx    40 (pc=    ):  	l0x00000038: 
    _1.ptx    41 (pc=  56):  	ssy 0x00000140;
    _1.ptx    42 (pc=  64):  	@$p0.eq bra l0x00000140;
    _1.ptx    43 (pc=  72):  	mov.u32 $r1, s[0x002c], ON;
    _1.ptx    44 (pc=  80):  	cvt.u32.u16 $r5, %ntid.x, ON;
    _1.ptx    45 (pc=  88):  	mad24.lo.s32 $r0, s[0x002c], $r2, $r3, ON, ON, ON;
    _1.ptx    46 (pc=  96):  	shl.u32 $r9, $r3, 0x00000002, ON, SLEEP;
    _1.ptx    47 (pc= 104):  	mad24.lo.s32 $r6, s[0x002c], $r2, constant1_Z13scalarProdGPUPfS_S_ii[0x0000], SLEEP, ON;
    _1.ptx    48 (pc= 112):  	mad24.lo.s32 $r8, s[0x002c], $r2, $r1, ON, SLEEP, ON;
    _1.ptx    49 (pc= 120):  	shl.u32 $r7, $r5, 0x00000002, SLEEP, SLEEP;
    _1.ptx    50 (pc= 128):  	add.u32 $r9, $r9, 0x00000030, SLEEP, SLEEP;
    _1.ptx    51 (pc=    ):  	l0x00000088: 
    _1.ptx    52 (pc= 136):  	set.le.s32.s32 $p2/$o127, $r8, $r0, ON, SLEEP, ON;
    _1.ptx    53 (pc= 144):  	ssy 0x00000110;
    _1.ptx    54 (pc= 152):  	mov.u32 $r1, $r0, SLEEP, ON;
    _1.ptx    55 (pc= 160):  	@$p2.ne bra l0x00000108;
    _1.ptx    56 (pc= 168):  	shl.u32 $r10, $r0, 0x00000002, ON, SLEEP;
    _1.ptx    57 (pc= 176):  	mov.u32 $r12, $r124, ON, SLEEP;
    _1.ptx    58 (pc= 184):  	add.half.u32 $r11, s[0x0018], $r10, ON, ON;
    _1.ptx    59 (pc= 188):  	add.half.u32 $r10, s[0x0020], $r10, ON, ON;
    _1.ptx    60 (pc=    ):  	l0x000000c0: 
    _1.ptx    61 (pc= 192):  	ld.global.u32 $r14, [$r11], ON;
    _1.ptx    62 (pc= 200):  	ld.global.u32 $r13, [$r10], ON;
    _1.ptx    63 (pc= 208):  	mad.f32 $r12, $r14, $r13, $r12, SLEEP, OFF, OFF;
    _1.ptx    64 (pc= 216):  	add.u32 $r1, $r1, 0x00000400, ON, ON;
    _1.ptx    65 (pc= 224):  	set.gt.s32.s32 $p2/$o127, $r8, $r1, ON, SLEEP, SLEEP;
    _1.ptx    66 (pc= 232):  	add.u32 $r10, $r10, 0x00001000, SLEEP, SLEEP;
    _1.ptx    67 (pc= 240):  	add.u32 $r11, $r11, 0x00001000, SLEEP, SLEEP;
    _1.ptx    68 (pc= 248):  	@$p2.ne bra l0x000000c0;
    _1.ptx    69 (pc= 256):  	bra l0x00000110;
    _1.ptx    70 (pc=    ):  	l0x00000108: 
    _1.ptx    71 (pc= 264):  	mov.u32 $r12, $r124, ON, SLEEP;
    _1.ptx    72 (pc=    ):  	l0x00000110: 
    _1.ptx    73 (pc= 272):  	add.u32 $r0, $r0, $r5, ON, ON, SLEEP;
    _1.ptx    74 (pc= 280):  	shl.b32 $ofs1, $r9, 0x0, ON, ON;
    _1.ptx    75 (pc= 288):  	set.le.s32.s32 $p2/$o127, $r0, $r6, ON, SLEEP, SLEEP;
    _1.ptx    76 (pc= 296):  	mov.u32 s[$ofs1+0x0000], $r12, OFF;
    _1.ptx    77 (pc= 304):  	add.u32 $r9, $r9, $r7, SLEEP, SLEEP, SLEEP;
    _1.ptx    78 (pc= 312):  	@$p2.ne bra l0x00000088;
    _1.ptx    79 (pc=    ):  	l0x00000140: 
    _1.ptx    80 (pc= 320):  	nop;
    _1.ptx    81 (pc= 328):  	mov.u32 $r1, 0x00000200, ON;
    _1.ptx    82 (pc=    ):  	l0x00000150: 
    _1.ptx    83 (pc= 336):  	bar.sync 0x00000000;
    _1.ptx    84 (pc= 344):  	set.ge.s32.s32 $p2/$o127, $r3, $r1, ON, SLEEP, ON;
    _1.ptx    85 (pc= 352):  	ssy 0x000001f0;
    _1.ptx    86 (pc= 360):  	@$p2.ne bra l0x000001f0;
    _1.ptx    87 (pc= 368):  	add.u32 $r9, $r3, $r1, ON, ON, ON;
    _1.ptx    88 (pc= 376):  	cvt.u32.u16 $r8, %ntid.x, ON;
    _1.ptx    89 (pc= 384):  	shl.u32 $r5, $r3, 0x00000002, ON, SLEEP;
    _1.ptx    90 (pc= 392):  	shl.u32 $r0, $r9, 0x00000002, ON, SLEEP;
    _1.ptx    91 (pc= 400):  	add.u32 $r10, $r1, $r1, SLEEP, SLEEP, SLEEP;
    _1.ptx    92 (pc= 408):  	shl.u32 $r7, $r8, 0x00000002, SLEEP, ON;
    _1.ptx    93 (pc= 416):  	add.u32 $r6, $r5, 0x00000030, ON, ON;
    _1.ptx    94 (pc= 424):  	add.u32 $r5, $r0, 0x00000030, ON, ON;
    _1.ptx    95 (pc=    ):  	l0x000001b0: 
    _1.ptx    96 (pc= 432):  	shl.b32 $ofs2, $r5, 0x0, ON, ON;
    _1.ptx    97 (pc= 440):  	shl.b32 $ofs1, $r6, 0x0, ON, ON;
    _1.ptx    98 (pc= 448):  	mov.half.u32 $r0, s[$ofs2+0x0000], ON;
    _1.ptx    99 (pc= 452):  	add.half.u32 $r9, $r9, $r8, ON, ON, SLEEP;
    _1.ptx   100 (pc= 456):  	add.f32 $r0, s[$ofs1+0x0000], $r0, ON, ON;
    _1.ptx   101 (pc= 464):  	set.lt.s32.s32 $p2/$o127, $r9, $r10, ON, SLEEP, SLEEP;
    _1.ptx   102 (pc= 472):  	mov.u32 s[$ofs1+0x0000], $r0, OFF;
    _1.ptx   103 (pc= 480):  	add.half.u32 $r5, $r7, $r5, SLEEP, ON, SLEEP;
    _1.ptx   104 (pc= 484):  	add.half.u32 $r6, $r6, $r7, SLEEP, SLEEP, SLEEP;
    _1.ptx   105 (pc= 488):  	@$p2.ne bra l0x000001b0;
    _1.ptx   106 (pc=    ):  	l0x000001f0: 
    _1.ptx   107 (pc= 496):  	shr.s32 $r1, $r1, 0x00000001, ON, ON;
    _1.ptx   108 (pc= 504):  	set.gt.s32.s32 $p2/$o127, $r1, $r124, ON, ON, SLEEP;
    _1.ptx   109 (pc= 512):  	@$p2.ne bra l0x00000150;
    _1.ptx   110 (pc= 520):  	@$p1.neu shl.u32 $r1, $r2, 0x00000002, ON, ON;
    _1.ptx   111 (pc= 528):  	@$p1.neu mov.u32 $r0, s[0x0030], ON;
    _1.ptx   112 (pc= 536):  	@$p1.neu add.u32 $r1, s[0x0010], $r1, ON, ON;
    _1.ptx   113 (pc= 544):  	@$p1.neu st.global.u32 [$r1], $r0, OFF;
    _1.ptx   114 (pc= 552):  	add.u32 $r2, $r2, $r4, ON, ON, SLEEP;
    _1.ptx   115 (pc= 560):  	set.gt.s32.s32 $p2/$o127, s[0x0028], $r2, ON, SLEEP;
    _1.ptx   116 (pc= 568):  	@$p2.ne bra l0x00000038;
    _1.ptx   117 (pc= 576):  	nop;
    _1.ptx   118 (pc=    ):  
    _1.ptx   119 (pc=    ):  	l_exit: 
    _1.ptx   120 (pc= 584):  	exit;
    _1.ptx   121 (pc=    ):  }
    _1.ptx   122 (pc=    ):  //END INSTRUCTIONS
GPGPU-Sim PTX: finished parsing EMBEDDED .ptx file _1.ptx
Adding _cuobjdump_1.ptx with cubin handle 1
GPGPU-Sim PTX: extracting embedded .ptx to temporary file "_ptx_Tria1Z"
Running: cat _ptx_Tria1Z | sed 's/.version 1.5/.version 1.4/' | sed 's/, texmode_independent//' | sed 's/\(\.extern \.const\[1\] .b8 \w\+\)\[\]/\1\[1\]/' | sed 's/const\[.\]/const\[0\]/g' > _ptx2_4TviKv
GPGPU-Sim PTX: generating ptxinfo using "$CUDA_INSTALL_PATH/bin/ptxas --gpu-name=sm_20 -v _ptx2_4TviKv --output-file  /dev/null 2> _ptx_Tria1Zinfo"
GPGPU-Sim PTX: Kernel '_Z13scalarProdGPUPfS_S_ii' : regs=24, lmem=0, smem=4096, cmem=68
GPGPU-Sim PTX: removing ptxinfo using "rm -f _ptx_Tria1Z _ptx2_4TviKv _ptx_Tria1Zinfo"
GPGPU-Sim PTX: loading globals with explicit initializers... 
GPGPU-Sim PTX: finished loading globals (0 bytes total).
GPGPU-Sim PTX: loading constants with explicit initializers...  done.
[scalarProd] starting...
Initializing data...
...allocating CPU memory.
...allocating GPU memory.
...generating input data in CPU mem.
...copying input data to GPU mem.
Data init done.
Executing GPU kernel...

GPGPU-Sim PTX: cudaLaunch for 0x0x403af0 (mode=performance simulation) on stream 0
GPGPU-Sim PTX: pushing kernel '_Z13scalarProdGPUPfS_S_ii' to stream 0, gridDim= (128,1,1) blockDim = (256,1,1) 
kernel '_Z13scalarProdGPUPfS_S_ii' transfer to GPU hardware scheduler
GPGPU-Sim uArch: Shader 1 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: CTA/core = 8, limited by: threads
GPGPU-Sim uArch: core:  1, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 2 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core:  2, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 3 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core:  3, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 4 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core:  4, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 5 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core:  5, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 6 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core:  6, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 7 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core:  7, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 8 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core:  8, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 9 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core:  9, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 10 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core: 10, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 11 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core: 11, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 12 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core: 12, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 13 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core: 13, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: Shader 0 bind to kernel 1 '_Z13scalarProdGPUPfS_S_ii'
GPGPU-Sim uArch: core:  0, cta: 0 initialized @(1,0)
GPGPU-Sim uArch: core:  1, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core:  2, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core:  3, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core:  4, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core:  5, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core:  6, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core:  7, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core:  8, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core:  9, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core: 10, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core: 11, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core: 12, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core: 13, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core:  0, cta: 1 initialized @(2,0)
GPGPU-Sim uArch: core:  1, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core:  2, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core:  3, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core:  4, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core:  5, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core:  6, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core:  7, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core:  8, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core:  9, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core: 10, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core: 11, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core: 12, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core: 13, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core:  0, cta: 2 initialized @(3,0)
GPGPU-Sim uArch: core:  1, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core:  2, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core:  3, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core:  4, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core:  5, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core:  6, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core:  7, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core:  8, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core:  9, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core: 10, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core: 11, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core: 12, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core: 13, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core:  0, cta: 3 initialized @(4,0)
GPGPU-Sim uArch: core:  1, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core:  2, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core:  3, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core:  4, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core:  5, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core:  6, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core:  7, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core:  8, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core:  9, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core: 10, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core: 11, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core: 12, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core: 13, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core:  0, cta: 4 initialized @(5,0)
GPGPU-Sim uArch: core:  1, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core:  2, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core:  3, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core:  4, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core:  5, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core:  6, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core:  7, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core:  8, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core:  9, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core: 10, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core: 11, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core: 12, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core: 13, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core:  0, cta: 5 initialized @(6,0)
GPGPU-Sim uArch: core:  1, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core:  2, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core:  3, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core:  4, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core:  5, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core:  6, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core:  7, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core:  8, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core:  9, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core: 10, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core: 11, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core: 12, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core: 13, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core:  0, cta: 6 initialized @(7,0)
GPGPU-Sim uArch: core:  1, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core:  2, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core:  3, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core:  4, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core:  5, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core:  6, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core:  7, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core:  8, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core:  9, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core: 10, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core: 11, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core: 12, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core: 13, cta: 7 initialized @(8,0)
GPGPU-Sim uArch: core:  0, cta: 7 initialized @(8,0)
GPGPU-Sim PTX: 100000 instructions simulated : ctaid=(45,0,0) tid=(223,0,0)
GPGPU-Sim PTX: WARNING (_1.ptx:39) ** reading undefined register '$r124' (cuid:0). Setting to 0X00000000. This is okay if you are simulating the native ISA
GPGPU-Sim uArch: cycles simulated: 500  inst.: 137632 (ipc=275.3) sim_rate=22938 (inst/sec) elapsed = 0:0:00:06 / Sun May 21 23:38:07 2017
GPGPU-Sim PTX: 200000 instructions simulated : ctaid=(75,0,0) tid=(31,0,0)
GPGPU-Sim PTX: 300000 instructions simulated : ctaid=(73,0,0) tid=(127,0,0)
GPGPU-Sim PTX: 400000 instructions simulated : ctaid=(18,0,0) tid=(223,0,0)
GPGPU-Sim uArch: cycles simulated: 1000  inst.: 401408 (ipc=401.4) sim_rate=33450 (inst/sec) elapsed = 0:0:00:12 / Sun May 21 23:38:13 2017
GPGPU-Sim PTX: 500000 instructions simulated : ctaid=(100,0,0) tid=(63,0,0)
GPGPU-Sim PTX: 600000 instructions simulated : ctaid=(73,0,0) tid=(31,0,0)
GPGPU-Sim PTX: 700000 instructions simulated : ctaid=(40,0,0) tid=(127,0,0)
GPGPU-Sim uArch: cycles simulated: 1500  inst.: 630784 (ipc=420.5) sim_rate=33199 (inst/sec) elapsed = 0:0:00:19 / Sun May 21 23:38:20 2017
GPGPU-Sim uArch: cycles simulated: 2000  inst.: 643168 (ipc=321.6) sim_rate=30627 (inst/sec) elapsed = 0:0:00:21 / Sun May 21 23:38:22 2017
GPGPU-Sim uArch: cycles simulated: 2500  inst.: 693664 (ipc=277.5) sim_rate=28902 (inst/sec) elapsed = 0:0:00:24 / Sun May 21 23:38:25 2017
GPGPU-Sim PTX: 800000 instructions simulated : ctaid=(34,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 3000  inst.: 757344 (ipc=252.4) sim_rate=29128 (inst/sec) elapsed = 0:0:00:26 / Sun May 21 23:38:27 2017
GPGPU-Sim PTX: 900000 instructions simulated : ctaid=(21,0,0) tid=(191,0,0)
GPGPU-Sim uArch: cycles simulated: 3500  inst.: 805472 (ipc=230.1) sim_rate=28766 (inst/sec) elapsed = 0:0:00:28 / Sun May 21 23:38:29 2017
GPGPU-Sim uArch: cycles simulated: 4000  inst.: 846624 (ipc=211.7) sim_rate=28220 (inst/sec) elapsed = 0:0:00:30 / Sun May 21 23:38:31 2017
GPGPU-Sim uArch: cycles simulated: 4500  inst.: 894432 (ipc=198.8) sim_rate=28852 (inst/sec) elapsed = 0:0:00:31 / Sun May 21 23:38:32 2017
GPGPU-Sim PTX: 1000000 instructions simulated : ctaid=(34,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 5000  inst.: 960448 (ipc=192.1) sim_rate=30014 (inst/sec) elapsed = 0:0:00:32 / Sun May 21 23:38:33 2017
GPGPU-Sim PTX: 1100000 instructions simulated : ctaid=(18,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 5500  inst.: 1063264 (ipc=193.3) sim_rate=31272 (inst/sec) elapsed = 0:0:00:34 / Sun May 21 23:38:35 2017
GPGPU-Sim PTX: 1200000 instructions simulated : ctaid=(2,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 6000  inst.: 1142816 (ipc=190.5) sim_rate=31744 (inst/sec) elapsed = 0:0:00:36 / Sun May 21 23:38:37 2017
GPGPU-Sim PTX: 1300000 instructions simulated : ctaid=(93,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 6500  inst.: 1197152 (ipc=184.2) sim_rate=32355 (inst/sec) elapsed = 0:0:00:37 / Sun May 21 23:38:38 2017
GPGPU-Sim uArch: cycles simulated: 7000  inst.: 1247520 (ipc=178.2) sim_rate=31987 (inst/sec) elapsed = 0:0:00:39 / Sun May 21 23:38:40 2017
GPGPU-Sim PTX: 1400000 instructions simulated : ctaid=(89,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 7500  inst.: 1299136 (ipc=173.2) sim_rate=32478 (inst/sec) elapsed = 0:0:00:40 / Sun May 21 23:38:41 2017
GPGPU-Sim uArch: cycles simulated: 8000  inst.: 1361632 (ipc=170.2) sim_rate=32419 (inst/sec) elapsed = 0:0:00:42 / Sun May 21 23:38:43 2017
GPGPU-Sim PTX: 1500000 instructions simulated : ctaid=(80,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 8500  inst.: 1452160 (ipc=170.8) sim_rate=33771 (inst/sec) elapsed = 0:0:00:43 / Sun May 21 23:38:44 2017
GPGPU-Sim PTX: 1600000 instructions simulated : ctaid=(35,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 9000  inst.: 1545376 (ipc=171.7) sim_rate=34341 (inst/sec) elapsed = 0:0:00:45 / Sun May 21 23:38:46 2017
GPGPU-Sim PTX: 1700000 instructions simulated : ctaid=(107,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 9500  inst.: 1635840 (ipc=172.2) sim_rate=34805 (inst/sec) elapsed = 0:0:00:47 / Sun May 21 23:38:48 2017
GPGPU-Sim PTX: 1800000 instructions simulated : ctaid=(109,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 10000  inst.: 1694752 (ipc=169.5) sim_rate=34586 (inst/sec) elapsed = 0:0:00:49 / Sun May 21 23:38:50 2017
GPGPU-Sim uArch: cycles simulated: 10500  inst.: 1747584 (ipc=166.4) sim_rate=34951 (inst/sec) elapsed = 0:0:00:50 / Sun May 21 23:38:51 2017
GPGPU-Sim PTX: 1900000 instructions simulated : ctaid=(46,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 11000  inst.: 1802240 (ipc=163.8) sim_rate=34658 (inst/sec) elapsed = 0:0:00:52 / Sun May 21 23:38:53 2017
GPGPU-Sim uArch: cycles simulated: 11500  inst.: 1851072 (ipc=161.0) sim_rate=34925 (inst/sec) elapsed = 0:0:00:53 / Sun May 21 23:38:54 2017
GPGPU-Sim PTX: 2000000 instructions simulated : ctaid=(29,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 12000  inst.: 1914624 (ipc=159.6) sim_rate=35456 (inst/sec) elapsed = 0:0:00:54 / Sun May 21 23:38:55 2017
GPGPU-Sim PTX: 2100000 instructions simulated : ctaid=(12,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 12500  inst.: 1985504 (ipc=158.8) sim_rate=36100 (inst/sec) elapsed = 0:0:00:55 / Sun May 21 23:38:56 2017
GPGPU-Sim PTX: 2200000 instructions simulated : ctaid=(62,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 13000  inst.: 2063296 (ipc=158.7) sim_rate=36844 (inst/sec) elapsed = 0:0:00:56 / Sun May 21 23:38:57 2017
GPGPU-Sim uArch: cycles simulated: 13500  inst.: 2126752 (ipc=157.5) sim_rate=37311 (inst/sec) elapsed = 0:0:00:57 / Sun May 21 23:38:58 2017
GPGPU-Sim PTX: 2300000 instructions simulated : ctaid=(18,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 14000  inst.: 2189696 (ipc=156.4) sim_rate=37753 (inst/sec) elapsed = 0:0:00:58 / Sun May 21 23:38:59 2017
GPGPU-Sim PTX: 2400000 instructions simulated : ctaid=(104,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 14500  inst.: 2250656 (ipc=155.2) sim_rate=38146 (inst/sec) elapsed = 0:0:00:59 / Sun May 21 23:39:00 2017
GPGPU-Sim uArch: cycles simulated: 15000  inst.: 2311200 (ipc=154.1) sim_rate=38520 (inst/sec) elapsed = 0:0:01:00 / Sun May 21 23:39:01 2017
GPGPU-Sim PTX: 2500000 instructions simulated : ctaid=(104,0,0) tid=(191,0,0)
GPGPU-Sim uArch: cycles simulated: 15500  inst.: 2372480 (ipc=153.1) sim_rate=38893 (inst/sec) elapsed = 0:0:01:01 / Sun May 21 23:39:02 2017
GPGPU-Sim PTX: 2600000 instructions simulated : ctaid=(2,0,0) tid=(191,0,0)
GPGPU-Sim uArch: cycles simulated: 16000  inst.: 2443200 (ipc=152.7) sim_rate=38175 (inst/sec) elapsed = 0:0:01:04 / Sun May 21 23:39:05 2017
GPGPU-Sim PTX: 2700000 instructions simulated : ctaid=(59,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 16500  inst.: 2530048 (ipc=153.3) sim_rate=38923 (inst/sec) elapsed = 0:0:01:05 / Sun May 21 23:39:06 2017
GPGPU-Sim PTX: 2800000 instructions simulated : ctaid=(9,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 17000  inst.: 2619072 (ipc=154.1) sim_rate=39090 (inst/sec) elapsed = 0:0:01:07 / Sun May 21 23:39:08 2017
GPGPU-Sim uArch: cycles simulated: 17500  inst.: 2705440 (ipc=154.6) sim_rate=39209 (inst/sec) elapsed = 0:0:01:09 / Sun May 21 23:39:10 2017
GPGPU-Sim PTX: 2900000 instructions simulated : ctaid=(101,0,0) tid=(95,0,0)
GPGPU-Sim uArch: cycles simulated: 18000  inst.: 2791584 (ipc=155.1) sim_rate=39879 (inst/sec) elapsed = 0:0:01:10 / Sun May 21 23:39:11 2017
GPGPU-Sim PTX: 3000000 instructions simulated : ctaid=(96,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 18500  inst.: 2888768 (ipc=156.1) sim_rate=40686 (inst/sec) elapsed = 0:0:01:11 / Sun May 21 23:39:12 2017
GPGPU-Sim PTX: 3100000 instructions simulated : ctaid=(32,0,0) tid=(95,0,0)
GPGPU-Sim PTX: 3200000 instructions simulated : ctaid=(34,0,0) tid=(95,0,0)
GPGPU-Sim uArch: cycles simulated: 19500  inst.: 3086400 (ipc=158.3) sim_rate=42866 (inst/sec) elapsed = 0:0:01:12 / Sun May 21 23:39:13 2017
GPGPU-Sim PTX: 3300000 instructions simulated : ctaid=(6,0,0) tid=(95,0,0)
GPGPU-Sim PTX: 3400000 instructions simulated : ctaid=(8,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 20000  inst.: 3193056 (ipc=159.7) sim_rate=43740 (inst/sec) elapsed = 0:0:01:13 / Sun May 21 23:39:14 2017
GPGPU-Sim PTX: 3500000 instructions simulated : ctaid=(33,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 20500  inst.: 3297760 (ipc=160.9) sim_rate=44564 (inst/sec) elapsed = 0:0:01:14 / Sun May 21 23:39:15 2017
GPGPU-Sim PTX: 3600000 instructions simulated : ctaid=(28,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 21000  inst.: 3397920 (ipc=161.8) sim_rate=44709 (inst/sec) elapsed = 0:0:01:16 / Sun May 21 23:39:17 2017
GPGPU-Sim PTX: 3700000 instructions simulated : ctaid=(95,0,0) tid=(191,0,0)
GPGPU-Sim uArch: cycles simulated: 21500  inst.: 3502880 (ipc=162.9) sim_rate=45491 (inst/sec) elapsed = 0:0:01:17 / Sun May 21 23:39:18 2017
GPGPU-Sim PTX: 3800000 instructions simulated : ctaid=(97,0,0) tid=(223,0,0)
GPGPU-Sim uArch: cycles simulated: 22000  inst.: 3598816 (ipc=163.6) sim_rate=46138 (inst/sec) elapsed = 0:0:01:18 / Sun May 21 23:39:19 2017
GPGPU-Sim PTX: 3900000 instructions simulated : ctaid=(18,0,0) tid=(95,0,0)
GPGPU-Sim uArch: cycles simulated: 22500  inst.: 3684832 (ipc=163.8) sim_rate=46643 (inst/sec) elapsed = 0:0:01:19 / Sun May 21 23:39:20 2017
GPGPU-Sim uArch: cycles simulated: 23000  inst.: 3755360 (ipc=163.3) sim_rate=46942 (inst/sec) elapsed = 0:0:01:20 / Sun May 21 23:39:21 2017
GPGPU-Sim PTX: 4000000 instructions simulated : ctaid=(50,0,0) tid=(223,0,0)
GPGPU-Sim uArch: cycles simulated: 23500  inst.: 3815904 (ipc=162.4) sim_rate=47109 (inst/sec) elapsed = 0:0:01:21 / Sun May 21 23:39:22 2017
GPGPU-Sim PTX: 4100000 instructions simulated : ctaid=(80,0,0) tid=(223,0,0)
GPGPU-Sim uArch: cycles simulated: 24000  inst.: 3882784 (ipc=161.8) sim_rate=47351 (inst/sec) elapsed = 0:0:01:22 / Sun May 21 23:39:23 2017
GPGPU-Sim PTX: 4200000 instructions simulated : ctaid=(13,0,0) tid=(255,0,0)
GPGPU-Sim uArch: cycles simulated: 25000  inst.: 4014208 (ipc=160.6) sim_rate=48363 (inst/sec) elapsed = 0:0:01:23 / Sun May 21 23:39:24 2017
GPGPU-Sim PTX: 4300000 instructions simulated : ctaid=(4,0,0) tid=(95,0,0)
GPGPU-Sim uArch: cycles simulated: 25500  inst.: 4084608 (ipc=160.2) sim_rate=48626 (inst/sec) elapsed = 0:0:01:24 / Sun May 21 23:39:25 2017
GPGPU-Sim PTX: 4400000 instructions simulated : ctaid=(64,0,0) tid=(255,0,0)
GPGPU-Sim uArch: cycles simulated: 26000  inst.: 4154720 (ipc=159.8) sim_rate=48879 (inst/sec) elapsed = 0:0:01:25 / Sun May 21 23:39:26 2017
GPGPU-Sim uArch: cycles simulated: 26500  inst.: 4226560 (ipc=159.5) sim_rate=49146 (inst/sec) elapsed = 0:0:01:26 / Sun May 21 23:39:27 2017
GPGPU-Sim PTX: 4500000 instructions simulated : ctaid=(32,0,0) tid=(95,0,0)
GPGPU-Sim PTX: 4600000 instructions simulated : ctaid=(36,0,0) tid=(127,0,0)
GPGPU-Sim uArch: cycles simulated: 27500  inst.: 4351168 (ipc=158.2) sim_rate=50013 (inst/sec) elapsed = 0:0:01:27 / Sun May 21 23:39:28 2017
GPGPU-Sim uArch: cycles simulated: 28000  inst.: 4417728 (ipc=157.8) sim_rate=50201 (inst/sec) elapsed = 0:0:01:28 / Sun May 21 23:39:29 2017
GPGPU-Sim PTX: 4700000 instructions simulated : ctaid=(70,0,0) tid=(223,0,0)
GPGPU-Sim uArch: cycles simulated: 28500  inst.: 4486912 (ipc=157.4) sim_rate=50414 (inst/sec) elapsed = 0:0:01:29 / Sun May 21 23:39:30 2017
GPGPU-Sim PTX: 4800000 instructions simulated : ctaid=(13,0,0) tid=(127,0,0)
GPGPU-Sim uArch: cycles simulated: 29000  inst.: 4558048 (ipc=157.2) sim_rate=50644 (inst/sec) elapsed = 0:0:01:30 / Sun May 21 23:39:31 2017
GPGPU-Sim PTX: 4900000 instructions simulated : ctaid=(3,0,0) tid=(223,0,0)
GPGPU-Sim uArch: cycles simulated: 29500  inst.: 4631680 (ipc=157.0) sim_rate=50897 (inst/sec) elapsed = 0:0:01:31 / Sun May 21 23:39:32 2017
GPGPU-Sim uArch: cycles simulated: 30000  inst.: 4700736 (ipc=156.7) sim_rate=51094 (inst/sec) elapsed = 0:0:01:32 / Sun May 21 23:39:33 2017
GPGPU-Sim PTX: 5000000 instructions simulated : ctaid=(7,0,0) tid=(127,0,0)
GPGPU-Sim PTX: 5100000 instructions simulated : ctaid=(7,0,0) tid=(127,0,0)
GPGPU-Sim uArch: cycles simulated: 31000  inst.: 4828512 (ipc=155.8) sim_rate=51919 (inst/sec) elapsed = 0:0:01:33 / Sun May 21 23:39:34 2017
GPGPU-Sim uArch: cycles simulated: 31500  inst.: 4894112 (ipc=155.4) sim_rate=52065 (inst/sec) elapsed = 0:0:01:34 / Sun May 21 23:39:35 2017
GPGPU-Sim PTX: 5200000 instructions simulated : ctaid=(102,0,0) tid=(255,0,0)
GPGPU-Sim PTX: 5300000 instructions simulated : ctaid=(102,0,0) tid=(127,0,0)
GPGPU-Sim uArch: cycles simulated: 32500  inst.: 5025696 (ipc=154.6) sim_rate=52902 (inst/sec) elapsed = 0:0:01:35 / Sun May 21 23:39:36 2017
GPGPU-Sim PTX: 5400000 instructions simulated : ctaid=(16,0,0) tid=(127,0,0)
GPGPU-Sim uArch: cycles simulated: 33500  inst.: 5162080 (ipc=154.1) sim_rate=53771 (inst/sec) elapsed = 0:0:01:36 / Sun May 21 23:39:37 2017
GPGPU-Sim PTX: 5500000 instructions simulated : ctaid=(12,0,0) tid=(255,0,0)
GPGPU-Sim PTX: 5600000 instructions simulated : ctaid=(12,0,0) tid=(255,0,0)
GPGPU-Sim uArch: cycles simulated: 34500  inst.: 5324992 (ipc=154.3) sim_rate=54336 (inst/sec) elapsed = 0:0:01:38 / Sun May 21 23:39:39 2017
GPGPU-Sim PTX: 5700000 instructions simulated : ctaid=(69,0,0) tid=(95,0,0)
GPGPU-Sim uArch: cycles simulated: 35000  inst.: 5455776 (ipc=155.9) sim_rate=55108 (inst/sec) elapsed = 0:0:01:39 / Sun May 21 23:39:40 2017
GPGPU-Sim PTX: 5800000 instructions simulated : ctaid=(93,0,0) tid=(127,0,0)
GPGPU-Sim PTX: 5900000 instructions simulated : ctaid=(77,0,0) tid=(255,0,0)
GPGPU-Sim uArch: cycles simulated: 35500  inst.: 5606080 (ipc=157.9) sim_rate=55505 (inst/sec) elapsed = 0:0:01:41 / Sun May 21 23:39:42 2017
GPGPU-Sim PTX: 6000000 instructions simulated : ctaid=(4,0,0) tid=(127,0,0)
GPGPU-Sim PTX: 6100000 instructions simulated : ctaid=(77,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 36000  inst.: 5799808 (ipc=161.1) sim_rate=56308 (inst/sec) elapsed = 0:0:01:43 / Sun May 21 23:39:44 2017
GPGPU-Sim PTX: 6200000 instructions simulated : ctaid=(68,0,0) tid=(63,0,0)
GPGPU-Sim PTX: 6300000 instructions simulated : ctaid=(110,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 36500  inst.: 6017888 (ipc=164.9) sim_rate=57313 (inst/sec) elapsed = 0:0:01:45 / Sun May 21 23:39:46 2017
GPGPU-Sim PTX: 6400000 instructions simulated : ctaid=(91,0,0) tid=(223,0,0)
GPGPU-Sim PTX: 6500000 instructions simulated : ctaid=(90,0,0) tid=(223,0,0)
GPGPU-Sim PTX: 6600000 instructions simulated : ctaid=(46,0,0) tid=(63,0,0)
GPGPU-Sim PTX: 6700000 instructions simulated : ctaid=(59,0,0) tid=(127,0,0)
GPGPU-Sim PTX: 6800000 instructions simulated : ctaid=(6,0,0) tid=(95,0,0)
GPGPU-Sim PTX: 6900000 instructions simulated : ctaid=(36,0,0) tid=(191,0,0)
GPGPU-Sim uArch: cycles simulated: 37500  inst.: 6568640 (ipc=175.2) sim_rate=61968 (inst/sec) elapsed = 0:0:01:46 / Sun May 21 23:39:47 2017
GPGPU-Sim PTX: 7000000 instructions simulated : ctaid=(29,0,0) tid=(63,0,0)
GPGPU-Sim PTX: 7100000 instructions simulated : ctaid=(108,0,0) tid=(159,0,0)
GPGPU-Sim PTX: 7200000 instructions simulated : ctaid=(32,0,0) tid=(175,0,0)
GPGPU-Sim PTX: 7300000 instructions simulated : ctaid=(29,0,0) tid=(79,0,0)
GPGPU-Sim uArch: cycles simulated: 38000  inst.: 6935944 (ipc=182.5) sim_rate=64221 (inst/sec) elapsed = 0:0:01:48 / Sun May 21 23:39:49 2017
GPGPU-Sim PTX: 7400000 instructions simulated : ctaid=(22,0,0) tid=(23,0,0)
GPGPU-Sim PTX: 7500000 instructions simulated : ctaid=(10,0,0) tid=(191,0,0)
GPGPU-Sim PTX: 7600000 instructions simulated : ctaid=(8,0,0) tid=(247,0,0)
GPGPU-Sim PTX: 7700000 instructions simulated : ctaid=(50,0,0) tid=(151,0,0)
GPGPU-Sim uArch: cycles simulated: 38500  inst.: 7299084 (ipc=189.6) sim_rate=66964 (inst/sec) elapsed = 0:0:01:49 / Sun May 21 23:39:50 2017
GPGPU-Sim PTX: 7800000 instructions simulated : ctaid=(89,0,0) tid=(51,0,0)
GPGPU-Sim PTX: 7900000 instructions simulated : ctaid=(8,0,0) tid=(3,0,0)
GPGPU-Sim PTX: 8000000 instructions simulated : ctaid=(7,0,0) tid=(47,0,0)
GPGPU-Sim uArch: cycles simulated: 39000  inst.: 7651188 (ipc=196.2) sim_rate=69556 (inst/sec) elapsed = 0:0:01:50 / Sun May 21 23:39:51 2017
GPGPU-Sim PTX: 8100000 instructions simulated : ctaid=(30,0,0) tid=(195,0,0)
GPGPU-Sim PTX: 8200000 instructions simulated : ctaid=(73,0,0) tid=(9,0,0)
GPGPU-Sim PTX: 8300000 instructions simulated : ctaid=(45,0,0) tid=(217,0,0)
GPGPU-Sim PTX: 8400000 instructions simulated : ctaid=(30,0,0) tid=(206,0,0)
GPGPU-Sim uArch: cycles simulated: 39500  inst.: 7986676 (ipc=202.2) sim_rate=71952 (inst/sec) elapsed = 0:0:01:51 / Sun May 21 23:39:52 2017
GPGPU-Sim PTX: 8500000 instructions simulated : ctaid=(100,0,0) tid=(213,0,0)
GPGPU-Sim PTX: 8600000 instructions simulated : ctaid=(78,0,0) tid=(27,0,0)
GPGPU-Sim PTX: 8700000 instructions simulated : ctaid=(56,0,0) tid=(131,0,0)
GPGPU-Sim PTX: 8800000 instructions simulated : ctaid=(14,0,0) tid=(39,0,0)
GPGPU-Sim uArch: cycles simulated: 40000  inst.: 8311058 (ipc=207.8) sim_rate=74205 (inst/sec) elapsed = 0:0:01:52 / Sun May 21 23:39:53 2017
GPGPU-Sim PTX: 8900000 instructions simulated : ctaid=(59,0,0) tid=(102,0,0)
GPGPU-Sim PTX: 9000000 instructions simulated : ctaid=(38,0,0) tid=(252,0,0)
GPGPU-Sim PTX: 9100000 instructions simulated : ctaid=(2,0,0) tid=(35,0,0)
GPGPU-Sim uArch: cycles simulated: 40500  inst.: 8625906 (ipc=213.0) sim_rate=76335 (inst/sec) elapsed = 0:0:01:53 / Sun May 21 23:39:54 2017
GPGPU-Sim PTX: 9200000 instructions simulated : ctaid=(105,0,0) tid=(17,0,0)
GPGPU-Sim PTX: 9300000 instructions simulated : ctaid=(73,0,0) tid=(17,0,0)
GPGPU-Sim PTX: 9400000 instructions simulated : ctaid=(88,0,0) tid=(53,0,0)
GPGPU-Sim uArch: cycles simulated: 41000  inst.: 8901978 (ipc=217.1) sim_rate=77408 (inst/sec) elapsed = 0:0:01:55 / Sun May 21 23:39:56 2017
GPGPU-Sim PTX: 9500000 instructions simulated : ctaid=(71,0,0) tid=(155,0,0)
GPGPU-Sim PTX: 9600000 instructions simulated : ctaid=(18,0,0) tid=(171,0,0)
GPGPU-Sim PTX: 9700000 instructions simulated : ctaid=(64,0,0) tid=(93,0,0)
GPGPU-Sim uArch: cycles simulated: 41500  inst.: 9142765 (ipc=220.3) sim_rate=78143 (inst/sec) elapsed = 0:0:01:57 / Sun May 21 23:39:58 2017
GPGPU-Sim PTX: 9800000 instructions simulated : ctaid=(47,0,0) tid=(127,0,0)
GPGPU-Sim PTX: 9900000 instructions simulated : ctaid=(72,0,0) tid=(100,0,0)
GPGPU-Sim uArch: cycles simulated: 42000  inst.: 9369598 (ipc=223.1) sim_rate=78079 (inst/sec) elapsed = 0:0:02:00 / Sun May 21 23:40:01 2017
GPGPU-Sim PTX: 10000000 instructions simulated : ctaid=(106,0,0) tid=(167,0,0)
GPGPU-Sim PTX: 10100000 instructions simulated : ctaid=(41,0,0) tid=(13,0,0)
GPGPU-Sim uArch: cycles simulated: 42500  inst.: 9550433 (ipc=224.7) sim_rate=77645 (inst/sec) elapsed = 0:0:02:03 / Sun May 21 23:40:04 2017
GPGPU-Sim PTX: 10200000 instructions simulated : ctaid=(31,0,0) tid=(225,0,0)
GPGPU-Sim PTX: 10300000 instructions simulated : ctaid=(70,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 43000  inst.: 9733812 (ipc=226.4) sim_rate=77252 (inst/sec) elapsed = 0:0:02:06 / Sun May 21 23:40:07 2017
GPGPU-Sim PTX: 10400000 instructions simulated : ctaid=(73,0,0) tid=(0,0,0)
GPGPU-Sim PTX: 10500000 instructions simulated : ctaid=(76,0,0) tid=(23,0,0)
GPGPU-Sim uArch: cycles simulated: 43500  inst.: 9884853 (ipc=227.2) sim_rate=76626 (inst/sec) elapsed = 0:0:02:09 / Sun May 21 23:40:10 2017
GPGPU-Sim PTX: 10600000 instructions simulated : ctaid=(61,0,0) tid=(25,0,0)
GPGPU-Sim uArch: cycles simulated: 44000  inst.: 9989768 (ipc=227.0) sim_rate=76257 (inst/sec) elapsed = 0:0:02:11 / Sun May 21 23:40:12 2017
GPGPU-Sim PTX: 10700000 instructions simulated : ctaid=(36,0,0) tid=(35,0,0)
GPGPU-Sim uArch: cycles simulated: 44500  inst.: 10065183 (ipc=226.2) sim_rate=76251 (inst/sec) elapsed = 0:0:02:12 / Sun May 21 23:40:13 2017
GPGPU-Sim PTX: 10800000 instructions simulated : ctaid=(7,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 45000  inst.: 10126208 (ipc=225.0) sim_rate=75568 (inst/sec) elapsed = 0:0:02:14 / Sun May 21 23:40:15 2017
GPGPU-Sim uArch: cycles simulated: 45500  inst.: 10183264 (ipc=223.8) sim_rate=74876 (inst/sec) elapsed = 0:0:02:16 / Sun May 21 23:40:17 2017
GPGPU-Sim PTX: 10900000 instructions simulated : ctaid=(41,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 46000  inst.: 10246208 (ipc=222.7) sim_rate=74789 (inst/sec) elapsed = 0:0:02:17 / Sun May 21 23:40:18 2017
GPGPU-Sim PTX: 11000000 instructions simulated : ctaid=(97,0,0) tid=(95,0,0)
GPGPU-Sim uArch: cycles simulated: 46500  inst.: 10319104 (ipc=221.9) sim_rate=74238 (inst/sec) elapsed = 0:0:02:19 / Sun May 21 23:40:20 2017
GPGPU-Sim uArch: cycles simulated: 47000  inst.: 10390272 (ipc=221.1) sim_rate=73689 (inst/sec) elapsed = 0:0:02:21 / Sun May 21 23:40:22 2017
GPGPU-Sim PTX: 11100000 instructions simulated : ctaid=(80,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 47500  inst.: 10457536 (ipc=220.2) sim_rate=73129 (inst/sec) elapsed = 0:0:02:23 / Sun May 21 23:40:24 2017
GPGPU-Sim PTX: 11200000 instructions simulated : ctaid=(96,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 48000  inst.: 10530720 (ipc=219.4) sim_rate=72625 (inst/sec) elapsed = 0:0:02:25 / Sun May 21 23:40:26 2017
GPGPU-Sim PTX: 11300000 instructions simulated : ctaid=(58,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 48500  inst.: 10592672 (ipc=218.4) sim_rate=72552 (inst/sec) elapsed = 0:0:02:26 / Sun May 21 23:40:27 2017
GPGPU-Sim uArch: cycles simulated: 49000  inst.: 10659232 (ipc=217.5) sim_rate=72021 (inst/sec) elapsed = 0:0:02:28 / Sun May 21 23:40:29 2017
GPGPU-Sim PTX: 11400000 instructions simulated : ctaid=(73,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 49500  inst.: 10724576 (ipc=216.7) sim_rate=71977 (inst/sec) elapsed = 0:0:02:29 / Sun May 21 23:40:30 2017
GPGPU-Sim PTX: 11500000 instructions simulated : ctaid=(43,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 50000  inst.: 10794400 (ipc=215.9) sim_rate=71486 (inst/sec) elapsed = 0:0:02:31 / Sun May 21 23:40:32 2017
GPGPU-Sim uArch: cycles simulated: 50500  inst.: 10863072 (ipc=215.1) sim_rate=71000 (inst/sec) elapsed = 0:0:02:33 / Sun May 21 23:40:34 2017
GPGPU-Sim PTX: 11600000 instructions simulated : ctaid=(61,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 51000  inst.: 10933696 (ipc=214.4) sim_rate=70998 (inst/sec) elapsed = 0:0:02:34 / Sun May 21 23:40:35 2017
GPGPU-Sim PTX: 11700000 instructions simulated : ctaid=(44,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 51500  inst.: 11000224 (ipc=213.6) sim_rate=70514 (inst/sec) elapsed = 0:0:02:36 / Sun May 21 23:40:37 2017
GPGPU-Sim PTX: 11800000 instructions simulated : ctaid=(25,0,0) tid=(191,0,0)
GPGPU-Sim uArch: cycles simulated: 52000  inst.: 11067936 (ipc=212.8) sim_rate=70496 (inst/sec) elapsed = 0:0:02:37 / Sun May 21 23:40:38 2017
GPGPU-Sim uArch: cycles simulated: 52500  inst.: 11134272 (ipc=212.1) sim_rate=70026 (inst/sec) elapsed = 0:0:02:39 / Sun May 21 23:40:40 2017
GPGPU-Sim PTX: 11900000 instructions simulated : ctaid=(48,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 53000  inst.: 11201312 (ipc=211.3) sim_rate=70008 (inst/sec) elapsed = 0:0:02:40 / Sun May 21 23:40:41 2017
GPGPU-Sim PTX: 12000000 instructions simulated : ctaid=(46,0,0) tid=(31,0,0)
GPGPU-Sim uArch: cycles simulated: 53500  inst.: 11264960 (ipc=210.6) sim_rate=69968 (inst/sec) elapsed = 0:0:02:41 / Sun May 21 23:40:42 2017
GPGPU-Sim uArch: cycles simulated: 54000  inst.: 11335872 (ipc=209.9) sim_rate=69974 (inst/sec) elapsed = 0:0:02:42 / Sun May 21 23:40:43 2017
GPGPU-Sim PTX: 12100000 instructions simulated : ctaid=(103,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 54500  inst.: 11410400 (ipc=209.4) sim_rate=70002 (inst/sec) elapsed = 0:0:02:43 / Sun May 21 23:40:44 2017
GPGPU-Sim PTX: 12200000 instructions simulated : ctaid=(82,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 55000  inst.: 11484192 (ipc=208.8) sim_rate=70025 (inst/sec) elapsed = 0:0:02:44 / Sun May 21 23:40:45 2017
GPGPU-Sim PTX: 12300000 instructions simulated : ctaid=(76,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 55500  inst.: 11553344 (ipc=208.2) sim_rate=70020 (inst/sec) elapsed = 0:0:02:45 / Sun May 21 23:40:46 2017
GPGPU-Sim uArch: cycles simulated: 56000  inst.: 11630400 (ipc=207.7) sim_rate=70062 (inst/sec) elapsed = 0:0:02:46 / Sun May 21 23:40:47 2017
GPGPU-Sim PTX: 12400000 instructions simulated : ctaid=(28,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 56500  inst.: 11707872 (ipc=207.2) sim_rate=70107 (inst/sec) elapsed = 0:0:02:47 / Sun May 21 23:40:48 2017
GPGPU-Sim PTX: 12500000 instructions simulated : ctaid=(110,0,0) tid=(191,0,0)
GPGPU-Sim uArch: cycles simulated: 57000  inst.: 11795904 (ipc=206.9) sim_rate=70213 (inst/sec) elapsed = 0:0:02:48 / Sun May 21 23:40:49 2017
GPGPU-Sim PTX: 12600000 instructions simulated : ctaid=(61,0,0) tid=(95,0,0)
GPGPU-Sim uArch: cycles simulated: 57500  inst.: 11887392 (ipc=206.7) sim_rate=70339 (inst/sec) elapsed = 0:0:02:49 / Sun May 21 23:40:50 2017
GPGPU-Sim PTX: 12700000 instructions simulated : ctaid=(10,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 58000  inst.: 11980960 (ipc=206.6) sim_rate=70476 (inst/sec) elapsed = 0:0:02:50 / Sun May 21 23:40:51 2017
GPGPU-Sim PTX: 12800000 instructions simulated : ctaid=(21,0,0) tid=(63,0,0)
GPGPU-Sim PTX: 12900000 instructions simulated : ctaid=(75,0,0) tid=(127,0,0)
GPGPU-Sim uArch: cycles simulated: 59000  inst.: 12186080 (ipc=206.5) sim_rate=71263 (inst/sec) elapsed = 0:0:02:51 / Sun May 21 23:40:52 2017
GPGPU-Sim PTX: 13000000 instructions simulated : ctaid=(51,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 59500  inst.: 12290944 (ipc=206.6) sim_rate=71458 (inst/sec) elapsed = 0:0:02:52 / Sun May 21 23:40:53 2017
GPGPU-Sim PTX: 13100000 instructions simulated : ctaid=(81,0,0) tid=(63,0,0)
GPGPU-Sim PTX: 13200000 instructions simulated : ctaid=(34,0,0) tid=(191,0,0)
GPGPU-Sim uArch: cycles simulated: 60000  inst.: 12396736 (ipc=206.6) sim_rate=71657 (inst/sec) elapsed = 0:0:02:53 / Sun May 21 23:40:54 2017
GPGPU-Sim PTX: 13300000 instructions simulated : ctaid=(14,0,0) tid=(191,0,0)
GPGPU-Sim uArch: cycles simulated: 60500  inst.: 12495552 (ipc=206.5) sim_rate=71813 (inst/sec) elapsed = 0:0:02:54 / Sun May 21 23:40:55 2017
GPGPU-Sim PTX: 13400000 instructions simulated : ctaid=(102,0,0) tid=(95,0,0)
GPGPU-Sim uArch: cycles simulated: 61000  inst.: 12602752 (ipc=206.6) sim_rate=72015 (inst/sec) elapsed = 0:0:02:55 / Sun May 21 23:40:56 2017
GPGPU-Sim PTX: 13500000 instructions simulated : ctaid=(68,0,0) tid=(127,0,0)
GPGPU-Sim PTX: 13600000 instructions simulated : ctaid=(53,0,0) tid=(63,0,0)
GPGPU-Sim uArch: cycles simulated: 62000  inst.: 12790592 (ipc=206.3) sim_rate=72673 (inst/sec) elapsed = 0:0:02:56 / Sun May 21 23:40:57 2017
GPGPU-Sim PTX: 13700000 instructions simulated : ctaid=(72,0,0) tid=(223,0,0)
GPGPU-Sim uArch: cycles simulated: 62500  inst.: 12889728 (ipc=206.2) sim_rate=72823 (inst/sec) elapsed = 0:0:02:57 / Sun May 21 23:40:58 2017
GPGPU-Sim PTX: 13800000 instructions simulated : ctaid=(19,0,0) tid=(95,0,0)
GPGPU-Sim uArch: cycles simulated: 63500  inst.: 13055680 (ipc=205.6) sim_rate=73346 (inst/sec) elapsed = 0:0:02:58 / Sun May 21 23:40:59 2017
GPGPU-Sim PTX: 13900000 instructions simulated : ctaid=(52,0,0) tid=(255,0,0)
GPGPU-Sim uArch: cycles simulated: 64000  inst.: 13124928 (ipc=205.1) sim_rate=73323 (inst/sec) elapsed = 0:0:02:59 / Sun May 21 23:41:00 2017
GPGPU-Sim PTX: 14000000 instructions simulated : ctaid=(59,0,0) tid=(255,0,0)
GPGPU-Sim PTX: 14100000 instructions simulated : ctaid=(6,0,0) tid=(95,0,0)
GPGPU-Sim uArch: cycles simulated: 65000  inst.: 13256896 (ipc=204.0) sim_rate=73649 (inst/sec) elapsed = 0:0:03:00 / Sun May 21 23:41:01 2017
GPGPU-Sim PTX: 14200000 instructions simulated : ctaid=(38,0,0) tid=(223,0,0)
GPGPU-Sim uArch: cycles simulated: 66000  inst.: 13384800 (ipc=202.8) sim_rate=73949 (inst/sec) elapsed = 0:0:03:01 / Sun May 21 23:41:02 2017
GPGPU-Sim PTX: 14300000 instructions simulated : ctaid=(31,0,0) tid=(127,0,0)
GPGPU-Sim uArch: cycles simulated: 67000  inst.: 13513088 (ipc=201.7) sim_rate=74247 (inst/sec) elapsed = 0:0:03:02 / Sun May 21 23:41:03 2017
GPGPU-Sim PTX: 14400000 instructions simulated : ctaid=(6,0,0) tid=(95,0,0)
GPGPU-Sim PTX: 14500000 instructions simulated : ctaid=(96,0,0) tid=(127,0,0)
GPGPU-Sim uArch: cycles simulated: 68000  inst.: 13644928 (ipc=200.7) sim_rate=74562 (inst/sec) elapsed = 0:0:03:03 / Sun May 21 23:41:04 2017
GPGPU-Sim uArch: cycles simulated: 68500  inst.: 13708736 (ipc=200.1) sim_rate=74504 (inst/sec) elapsed = 0:0:03:04 / Sun May 21 23:41:05 2017
GPGPU-Sim PTX: 14600000 instructions simulated : ctaid=(111,0,0) tid=(127,0,0)
GPGPU-Sim PTX: 14700000 instructions simulated : ctaid=(105,0,0) tid=(127,0,0)
GPGPU-Sim uArch: cycles simulated: 69500  inst.: 13853120 (ipc=199.3) sim_rate=74881 (inst/sec) elapsed = 0:0:03:05 / Sun May 21 23:41:06 2017
GPGPU-Sim uArch: cycles simulated: 70000  inst.: 13916832 (ipc=198.8) sim_rate=74821 (inst/sec) elapsed = 0:0:03:06 / Sun May 21 23:41:07 2017
GPGPU-Sim PTX: 14800000 instructions simulated : ctaid=(83,0,0) tid=(255,0,0)
GPGPU-Sim PTX: 14900000 instructions simulated : ctaid=(34,0,0) tid=(127,0,0)
GPGPU-Sim uArch: cycles simulated: 71000  inst.: 14036448 (ipc=197.7) sim_rate=75061 (inst/sec) elapsed = 0:0:03:07 / Sun May 21 23:41:08 2017
GPGPU-Sim uArch: cycles simulated: 71500  inst.: 14102400 (ipc=197.2) sim_rate=75012 (inst/sec) elapsed = 0:0:03:08 / Sun May 21 23:41:09 2017
GPGPU-Sim PTX: 15000000 instructions simulated : ctaid=(86,0,0) tid=(223,0,0)
GPGPU-Sim uArch: cycles simulated: 72000  inst.: 14197536 (ipc=197.2) sim_rate=75119 (inst/sec) elapsed = 0:0:03:09 / Sun May 21 23:41:10 2017
GPGPU-Sim PTX: 15100000 instructions simulated : ctaid=(8,0,0) tid=(223,0,0)
GPGPU-Sim PTX: 15200000 instructions simulated : ctaid=(93,0,0) tid=(255,0,0)
GPGPU-Sim uArch: cycles simulated: 72500  inst.: 14307392 (ipc=197.3) sim_rate=75302 (inst/sec) elapsed = 0:0:03:10 / Sun May 21 23:41:11 2017
GPGPU-Sim PTX: 15300000 instructions simulated : ctaid=(59,0,0) tid=(255,0,0)
GPGPU-Sim uArch: cycles simulated: 73000  inst.: 14422928 (ipc=197.6) sim_rate=75512 (inst/sec) elapsed = 0:0:03:11 / Sun May 21 23:41:12 2017
GPGPU-Sim PTX: 15400000 instructions simulated : ctaid=(21,0,0) tid=(175,0,0)
GPGPU-Sim uArch: cycles simulated: 73500  inst.: 14572868 (ipc=198.3) sim_rate=75900 (inst/sec) elapsed = 0:0:03:12 / Sun May 21 23:41:13 2017
GPGPU-Sim PTX: 15500000 instructions simulated : ctaid=(49,0,0) tid=(127,0,0)
GPGPU-Sim PTX: 15600000 instructions simulated : ctaid=(88,0,0) tid=(199,0,0)
GPGPU-Sim uArch: cycles simulated: 74000  inst.: 14740262 (ipc=199.2) sim_rate=75980 (inst/sec) elapsed = 0:0:03:14 / Sun May 21 23:41:15 2017
GPGPU-Sim PTX: 15700000 instructions simulated : ctaid=(35,0,0) tid=(183,0,0)
GPGPU-Sim PTX: 15800000 instructions simulated : ctaid=(83,0,0) tid=(43,0,0)
GPGPU-Sim PTX: 15900000 instructions simulated : ctaid=(106,0,0) tid=(237,0,0)
GPGPU-Sim PTX: 16000000 instructions simulated : ctaid=(30,0,0) tid=(195,0,0)
GPGPU-Sim uArch: cycles simulated: 75000  inst.: 15077216 (ipc=201.0) sim_rate=77319 (inst/sec) elapsed = 0:0:03:15 / Sun May 21 23:41:16 2017
GPGPU-Sim PTX: 16100000 instructions simulated : ctaid=(103,0,0) tid=(33,0,0)
GPGPU-Sim PTX: 16200000 instructions simulated : ctaid=(84,0,0) tid=(119,0,0)
GPGPU-Sim uArch: cycles simulated: 75500  inst.: 15279638 (ipc=202.4) sim_rate=77957 (inst/sec) elapsed = 0:0:03:16 / Sun May 21 23:41:17 2017
GPGPU-Sim PTX: 16300000 instructions simulated : ctaid=(109,0,0) tid=(237,0,0)
GPGPU-Sim uArch: Shader 0 finished CTA #4 (75657,0), 7 CTAs running
GPGPU-Sim uArch: core:  0, cta: 4 initialized @(75658,0)
GPGPU-Sim PTX: 16400000 instructions simulated : ctaid=(110,0,0) tid=(233,0,0)
GPGPU-Sim uArch: cycles simulated: 76000  inst.: 15504016 (ipc=204.0) sim_rate=78700 (inst/sec) elapsed = 0:0:03:17 / Sun May 21 23:41:18 2017
GPGPU-Sim PTX: 16500000 instructions simulated : ctaid=(99,0,0) tid=(25,0,0)
GPGPU-Sim PTX: 16600000 instructions simulated : ctaid=(6,0,0) tid=(63,0,0)
GPGPU-Sim uArch: Shader 5 finished CTA #5 (76266,0), 7 CTAs running
GPGPU-Sim uArch: core:  5, cta: 5 initialized @(76267,0)
GPGPU-Sim PTX: 16700000 instructions simulated : ctaid=(28,0,0) tid=(107,0,0)
GPGPU-Sim uArch: cycles simulated: 76500  inst.: 15793692 (ipc=206.5) sim_rate=79365 (inst/sec) elapsed = 0:0:03:19 / Sun May 21 23:41:20 2017
GPGPU-Sim PTX: 16800000 instructions simulated : ctaid=(19,0,0) tid=(109,0,0)
GPGPU-Sim PTX: 16900000 instructions simulated : ctaid=(75,0,0) tid=(163,0,0)
GPGPU-Sim uArch: Shader 0 finished CTA #1 (76699,0), 7 CTAs running
GPGPU-Sim uArch: core:  0, cta: 1 initialized @(76700,0)
GPGPU-Sim PTX: 17000000 instructions simulated : ctaid=(79,0,0) tid=(71,0,0)
GPGPU-Sim PTX: 17100000 instructions simulated : ctaid=(22,0,0) tid=(123,0,0)
GPGPU-Sim uArch: Shader 5 finished CTA #3 (76986,0), 7 CTAs running
GPGPU-Sim uArch: core:  5, cta: 3 initialized @(76987,0)
GPGPU-Sim uArch: cycles simulated: 77000  inst.: 16119046 (ipc=209.3) sim_rate=80595 (inst/sec) elapsed = 0:0:03:20 / Sun May 21 23:41:21 2017
GPGPU-Sim PTX: 17200000 instructions simulated : ctaid=(70,0,0) tid=(115,0,0)
GPGPU-Sim uArch: Shader 5 finished CTA #7 (77125,0), 7 CTAs running
GPGPU-Sim uArch: core:  5, cta: 7 initialized @(77126,0)
GPGPU-Sim uArch: Shader 5 finished CTA #4 (77199,0), 7 CTAs running
GPGPU-Sim uArch: core:  5, cta: 4 initialized @(77200,0)
GPGPU-Sim PTX: 17300000 instructions simulated : ctaid=(104,0,0) tid=(63,0,0)
GPGPU-Sim uArch: Shader 8 finished CTA #1 (77344,0), 7 CTAs running
GPGPU-Sim uArch: core:  8, cta: 1 initialized @(77345,0)
GPGPU-Sim PTX: 17400000 instructions simulated : ctaid=(79,0,0) tid=(113,0,0)
GPGPU-Sim uArch: cycles simulated: 77500  inst.: 16452229 (ipc=212.3) sim_rate=81446 (inst/sec) elapsed = 0:0:03:22 / Sun May 21 23:41:23 2017
GPGPU-Sim PTX: 17500000 instructions simulated : ctaid=(15,0,0) tid=(245,0,0)
GPGPU-Sim uArch: Shader 13 finished CTA #4 (77519,0), 7 CTAs running
GPGPU-Sim uArch: core: 13, cta: 4 initialized @(77520,0)
GPGPU-Sim uArch: Shader 5 finished CTA #2 (77592,0), 7 CTAs running
GPGPU-Sim uArch: core:  5, cta: 2 initialized @(77593,0)
GPGPU-Sim PTX: 17600000 instructions simulated : ctaid=(75,0,0) tid=(7,0,0)
GPGPU-Sim PTX: 17700000 instructions simulated : ctaid=(63,0,0) tid=(77,0,0)
GPGPU-Sim uArch: Shader 0 finished CTA #3 (77902,0), 7 CTAs running
GPGPU-Sim uArch: core:  0, cta: 3 initialized @(77903,0)
GPGPU-Sim PTX: 17800000 instructions simulated : ctaid=(104,0,0) tid=(183,0,0)
GPGPU-Sim uArch: cycles simulated: 78000  inst.: 16786544 (ipc=215.2) sim_rate=82692 (inst/sec) elapsed = 0:0:03:23 / Sun May 21 23:41:24 2017
GPGPU-Sim uArch: Shader 5 finished CTA #1 (78011,0), 7 CTAs running
GPGPU-Sim uArch: core:  5, cta: 1 initialized @(78012,0)
GPGPU-Sim uArch: Shader 8 finished CTA #6 (78037,0), 7 CTAs running
GPGPU-Sim uArch: core:  8, cta: 6 initialized @(78038,0)
GPGPU-Sim PTX: 17900000 instructions simulated : ctaid=(89,0,0) tid=(87,0,0)
GPGPU-Sim PTX: 18000000 instructions simulated : ctaid=(76,0,0) tid=(191,0,0)
GPGPU-Sim uArch: Shader 0 finished CTA #2 (78206,0), 7 CTAs running
GPGPU-Sim uArch: core:  0, cta: 2 initialized @(78207,0)
GPGPU-Sim PTX: 18100000 instructions simulated : ctaid=(72,0,0) tid=(235,0,0)
GPGPU-Sim PTX: 18200000 instructions simulated : ctaid=(97,0,0) tid=(73,0,0)
GPGPU-Sim uArch: cycles simulated: 78500  inst.: 17122116 (ipc=218.1) sim_rate=83931 (inst/sec) elapsed = 0:0:03:24 / Sun May 21 23:41:25 2017
GPGPU-Sim uArch: Shader 7 finished CTA #3 (78602,0), 7 CTAs running
GPGPU-Sim uArch: core:  7, cta: 3 initialized @(78603,0)
GPGPU-Sim uArch: Shader 8 finished CTA #3 (78612,0), 7 CTAs running
GPGPU-Sim uArch: core:  8, cta: 3 initialized @(78613,0)
GPGPU-Sim PTX: 18300000 instructions simulated : ctaid=(80,0,0) tid=(121,0,0)
GPGPU-Sim uArch: Shader 8 finished CTA #2 (78714,0), 7 CTAs running
GPGPU-Sim uArch: core:  8, cta: 2 initialized @(78715,0)
GPGPU-Sim uArch: Shader 0 finished CTA #0 (78736,0), 7 CTAs running
GPGPU-Sim PTX: 18400000 instructions simulated : ctaid=(39,0,0) tid=(182,0,0)
GPGPU-Sim uArch: Shader 13 finished CTA #1 (78781,0), 7 CTAs running
GPGPU-Sim uArch: Shader 0 finished CTA #5 (78906,0), 6 CTAs running
GPGPU-Sim PTX: 18500000 instructions simulated : ctaid=(125,0,0) tid=(157,0,0)
GPGPU-Sim uArch: cycles simulated: 79000  inst.: 17444839 (ipc=220.8) sim_rate=85096 (inst/sec) elapsed = 0:0:03:25 / Sun May 21 23:41:26 2017
GPGPU-Sim uArch: Shader 13 finished CTA #2 (79046,0), 6 CTAs running
GPGPU-Sim PTX: 18600000 instructions simulated : ctaid=(109,0,0) tid=(177,0,0)
GPGPU-Sim PTX: 18700000 instructions simulated : ctaid=(5,0,0) tid=(241,0,0)
GPGPU-Sim uArch: Shader 13 finished CTA #6 (79289,0), 5 CTAs running
GPGPU-Sim uArch: Shader 13 finished CTA #5 (79360,0), 4 CTAs running
GPGPU-Sim PTX: 18800000 instructions simulated : ctaid=(19,0,0) tid=(255,0,0)
GPGPU-Sim uArch: Shader 13 finished CTA #3 (79472,0), 3 CTAs running
GPGPU-Sim uArch: Shader 8 finished CTA #5 (79491,0), 7 CTAs running
GPGPU-Sim uArch: cycles simulated: 79500  inst.: 17728069 (ipc=223.0) sim_rate=86058 (inst/sec) elapsed = 0:0:03:26 / Sun May 21 23:41:27 2017
GPGPU-Sim uArch: Shader 8 finished CTA #4 (79516,0), 6 CTAs running
GPGPU-Sim uArch: Shader 8 finished CTA #7 (79521,0), 5 CTAs running
GPGPU-Sim uArch: Shader 13 finished CTA #7 (79524,0), 2 CTAs running
GPGPU-Sim PTX: 18900000 instructions simulated : ctaid=(119,0,0) tid=(49,0,0)
GPGPU-Sim uArch: Shader 6 finished CTA #0 (79599,0), 7 CTAs running
GPGPU-Sim uArch: Shader 13 finished CTA #0 (79718,0), 1 CTAs running
GPGPU-Sim PTX: 19000000 instructions simulated : ctaid=(19,0,0) tid=(151,0,0)
GPGPU-Sim uArch: Shader 8 finished CTA #0 (79749,0), 4 CTAs running
GPGPU-Sim uArch: Shader 6 finished CTA #7 (79884,0), 6 CTAs running
GPGPU-Sim PTX: 19100000 instructions simulated : ctaid=(57,0,0) tid=(77,0,0)
GPGPU-Sim uArch: cycles simulated: 80000  inst.: 17984343 (ipc=224.8) sim_rate=86880 (inst/sec) elapsed = 0:0:03:27 / Sun May 21 23:41:28 2017
GPGPU-Sim uArch: Shader 4 finished CTA #0 (80071,0), 7 CTAs running
GPGPU-Sim PTX: 19200000 instructions simulated : ctaid=(93,0,0) tid=(17,0,0)
GPGPU-Sim uArch: Shader 7 finished CTA #2 (80165,0), 7 CTAs running
GPGPU-Sim PTX: 19300000 instructions simulated : ctaid=(124,0,0) tid=(165,0,0)
GPGPU-Sim uArch: Shader 2 finished CTA #7 (80407,0), 7 CTAs running
GPGPU-Sim uArch: Shader 6 finished CTA #2 (80414,0), 5 CTAs running
GPGPU-Sim uArch: Shader 1 finished CTA #7 (80470,0), 7 CTAs running
GPGPU-Sim uArch: cycles simulated: 80500  inst.: 18220604 (ipc=226.3) sim_rate=87599 (inst/sec) elapsed = 0:0:03:28 / Sun May 21 23:41:29 2017
GPGPU-Sim uArch: Shader 6 finished CTA #4 (80503,0), 4 CTAs running
GPGPU-Sim PTX: 19400000 instructions simulated : ctaid=(44,0,0) tid=(71,0,0)
GPGPU-Sim uArch: Shader 6 finished CTA #1 (80525,0), 3 CTAs running
GPGPU-Sim uArch: Shader 6 finished CTA #6 (80699,0), 2 CTAs running
GPGPU-Sim uArch: Shader 6 finished CTA #3 (80708,0), 1 CTAs running
GPGPU-Sim PTX: 19500000 instructions simulated : ctaid=(119,0,0) tid=(101,0,0)
GPGPU-Sim uArch: Shader 2 finished CTA #6 (80789,0), 6 CTAs running
GPGPU-Sim uArch: Shader 6 finished CTA #5 (80813,0), 0 CTAs running
GPGPU-Sim uArch: Shader 6 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim uArch: Shader 11 finished CTA #6 (80917,0), 7 CTAs running
GPGPU-Sim PTX: 19600000 instructions simulated : ctaid=(84,0,0) tid=(73,0,0)
GPGPU-Sim uArch: Shader 7 finished CTA #4 (80976,0), 6 CTAs running
GPGPU-Sim uArch: Shader 4 finished CTA #2 (80990,0), 6 CTAs running
GPGPU-Sim uArch: cycles simulated: 81000  inst.: 18438482 (ipc=227.6) sim_rate=88222 (inst/sec) elapsed = 0:0:03:29 / Sun May 21 23:41:30 2017
GPGPU-Sim uArch: Shader 0 finished CTA #6 (81087,0), 5 CTAs running
GPGPU-Sim PTX: 19700000 instructions simulated : ctaid=(67,0,0) tid=(187,0,0)
GPGPU-Sim uArch: Shader 7 finished CTA #6 (81179,0), 5 CTAs running
GPGPU-Sim uArch: Shader 7 finished CTA #0 (81203,0), 4 CTAs running
GPGPU-Sim uArch: Shader 10 finished CTA #1 (81233,0), 7 CTAs running
GPGPU-Sim uArch: Shader 7 finished CTA #1 (81239,0), 3 CTAs running
GPGPU-Sim uArch: Shader 10 finished CTA #3 (81241,0), 6 CTAs running
GPGPU-Sim uArch: Shader 7 finished CTA #5 (81304,0), 2 CTAs running
GPGPU-Sim uArch: Shader 7 finished CTA #7 (81308,0), 1 CTAs running
GPGPU-Sim uArch: Shader 1 finished CTA #0 (81342,0), 6 CTAs running
GPGPU-Sim uArch: Shader 4 finished CTA #6 (81345,0), 5 CTAs running
GPGPU-Sim PTX: 19800000 instructions simulated : ctaid=(71,0,0) tid=(124,0,0)
GPGPU-Sim uArch: Shader 2 finished CTA #4 (81452,0), 5 CTAs running
GPGPU-Sim uArch: Shader 9 finished CTA #7 (81462,0), 7 CTAs running
GPGPU-Sim uArch: Shader 11 finished CTA #5 (81475,0), 6 CTAs running
GPGPU-Sim uArch: Shader 2 finished CTA #0 (81478,0), 4 CTAs running
GPGPU-Sim uArch: cycles simulated: 81500  inst.: 18620091 (ipc=228.5) sim_rate=88667 (inst/sec) elapsed = 0:0:03:30 / Sun May 21 23:41:31 2017
GPGPU-Sim uArch: Shader 10 finished CTA #7 (81557,0), 5 CTAs running
GPGPU-Sim uArch: Shader 10 finished CTA #0 (81591,0), 4 CTAs running
GPGPU-Sim uArch: Shader 4 finished CTA #4 (81597,0), 4 CTAs running
GPGPU-Sim uArch: Shader 10 finished CTA #2 (81625,0), 3 CTAs running
GPGPU-Sim PTX: 19900000 instructions simulated : ctaid=(52,0,0) tid=(102,0,0)
GPGPU-Sim uArch: Shader 4 finished CTA #3 (81669,0), 3 CTAs running
GPGPU-Sim uArch: Shader 1 finished CTA #1 (81671,0), 5 CTAs running
GPGPU-Sim uArch: Shader 2 finished CTA #5 (81692,0), 3 CTAs running
GPGPU-Sim uArch: Shader 2 finished CTA #1 (81700,0), 2 CTAs running
GPGPU-Sim uArch: Shader 2 finished CTA #2 (81703,0), 1 CTAs running
GPGPU-Sim uArch: Shader 4 finished CTA #5 (81711,0), 2 CTAs running
GPGPU-Sim uArch: Shader 10 finished CTA #5 (81732,0), 2 CTAs running
GPGPU-Sim uArch: Shader 4 finished CTA #7 (81791,0), 1 CTAs running
GPGPU-Sim uArch: Shader 4 finished CTA #1 (81813,0), 0 CTAs running
GPGPU-Sim uArch: Shader 4 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim uArch: Shader 10 finished CTA #4 (81834,0), 1 CTAs running
GPGPU-Sim uArch: Shader 2 finished CTA #3 (81845,0), 0 CTAs running
GPGPU-Sim uArch: Shader 2 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim uArch: Shader 10 finished CTA #6 (81846,0), 0 CTAs running
GPGPU-Sim uArch: Shader 10 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim uArch: Shader 9 finished CTA #5 (81873,0), 6 CTAs running
GPGPU-Sim uArch: Shader 9 finished CTA #6 (81873,0), 5 CTAs running
GPGPU-Sim uArch: Shader 11 finished CTA #3 (81932,0), 5 CTAs running
GPGPU-Sim uArch: Shader 9 finished CTA #4 (81941,0), 4 CTAs running
GPGPU-Sim PTX: 20000000 instructions simulated : ctaid=(39,0,0) tid=(39,0,0)
GPGPU-Sim uArch: Shader 11 finished CTA #7 (82153,0), 4 CTAs running
GPGPU-Sim uArch: Shader 1 finished CTA #2 (82160,0), 4 CTAs running
GPGPU-Sim uArch: Shader 1 finished CTA #6 (82169,0), 3 CTAs running
GPGPU-Sim uArch: Shader 12 finished CTA #7 (82176,0), 7 CTAs running
GPGPU-Sim uArch: Shader 0 finished CTA #7 (82180,0), 4 CTAs running
GPGPU-Sim uArch: Shader 9 finished CTA #1 (82190,0), 3 CTAs running
GPGPU-Sim uArch: Shader 1 finished CTA #5 (82232,0), 2 CTAs running
GPGPU-Sim uArch: Shader 1 finished CTA #3 (82268,0), 1 CTAs running
GPGPU-Sim uArch: Shader 1 finished CTA #4 (82270,0), 0 CTAs running
GPGPU-Sim uArch: Shader 1 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim uArch: Shader 9 finished CTA #3 (82284,0), 2 CTAs running
GPGPU-Sim uArch: Shader 11 finished CTA #1 (82292,0), 3 CTAs running
GPGPU-Sim uArch: Shader 9 finished CTA #0 (82294,0), 1 CTAs running
GPGPU-Sim uArch: Shader 9 finished CTA #2 (82310,0), 0 CTAs running
GPGPU-Sim uArch: Shader 9 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim uArch: Shader 11 finished CTA #0 (82334,0), 2 CTAs running
GPGPU-Sim uArch: Shader 11 finished CTA #4 (82355,0), 1 CTAs running
GPGPU-Sim uArch: Shader 11 finished CTA #2 (82364,0), 0 CTAs running
GPGPU-Sim uArch: Shader 11 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim PTX: 20100000 instructions simulated : ctaid=(115,0,0) tid=(19,0,0)
GPGPU-Sim uArch: Shader 3 finished CTA #6 (82458,0), 7 CTAs running
GPGPU-Sim uArch: cycles simulated: 82500  inst.: 18846511 (ipc=228.4) sim_rate=89319 (inst/sec) elapsed = 0:0:03:31 / Sun May 21 23:41:32 2017
GPGPU-Sim uArch: Shader 12 finished CTA #0 (82541,0), 6 CTAs running
GPGPU-Sim uArch: Shader 12 finished CTA #5 (82566,0), 5 CTAs running
GPGPU-Sim uArch: Shader 12 finished CTA #6 (82841,0), 4 CTAs running
GPGPU-Sim PTX: 20200000 instructions simulated : ctaid=(115,0,0) tid=(51,0,0)
GPGPU-Sim uArch: Shader 12 finished CTA #3 (83123,0), 3 CTAs running
GPGPU-Sim uArch: Shader 12 finished CTA #4 (83126,0), 2 CTAs running
GPGPU-Sim uArch: Shader 12 finished CTA #1 (83129,0), 1 CTAs running
GPGPU-Sim uArch: Shader 12 finished CTA #2 (83132,0), 0 CTAs running
GPGPU-Sim uArch: Shader 12 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim uArch: Shader 3 finished CTA #5 (83256,0), 6 CTAs running
GPGPU-Sim uArch: cycles simulated: 83500  inst.: 18958478 (ipc=227.0) sim_rate=89426 (inst/sec) elapsed = 0:0:03:32 / Sun May 21 23:41:33 2017
GPGPU-Sim uArch: Shader 3 finished CTA #7 (83642,0), 5 CTAs running
GPGPU-Sim uArch: Shader 3 finished CTA #2 (83715,0), 4 CTAs running
GPGPU-Sim uArch: Shader 3 finished CTA #1 (83818,0), 3 CTAs running
GPGPU-Sim uArch: Shader 3 finished CTA #4 (83820,0), 2 CTAs running
GPGPU-Sim uArch: Shader 3 finished CTA #0 (83822,0), 1 CTAs running
GPGPU-Sim uArch: Shader 3 finished CTA #3 (83960,0), 0 CTAs running
GPGPU-Sim uArch: Shader 3 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim PTX: 20300000 instructions simulated : ctaid=(119,0,0) tid=(159,0,0)
GPGPU-Sim uArch: cycles simulated: 84500  inst.: 19043136 (ipc=225.4) sim_rate=89404 (inst/sec) elapsed = 0:0:03:33 / Sun May 21 23:41:34 2017
GPGPU-Sim PTX: 20400000 instructions simulated : ctaid=(117,0,0) tid=(17,0,0)
GPGPU-Sim uArch: cycles simulated: 85500  inst.: 19126228 (ipc=223.7) sim_rate=89374 (inst/sec) elapsed = 0:0:03:34 / Sun May 21 23:41:35 2017
GPGPU-Sim PTX: 20500000 instructions simulated : ctaid=(127,0,0) tid=(67,0,0)
GPGPU-Sim uArch: cycles simulated: 87000  inst.: 19232520 (ipc=221.1) sim_rate=89453 (inst/sec) elapsed = 0:0:03:35 / Sun May 21 23:41:36 2017
GPGPU-Sim uArch: Shader 5 finished CTA #6 (87660,0), 7 CTAs running
GPGPU-Sim PTX: 20600000 instructions simulated : ctaid=(126,0,0) tid=(195,0,0)
GPGPU-Sim uArch: Shader 5 finished CTA #0 (87875,0), 6 CTAs running
GPGPU-Sim uArch: cycles simulated: 88000  inst.: 19304648 (ipc=219.4) sim_rate=89373 (inst/sec) elapsed = 0:0:03:36 / Sun May 21 23:41:37 2017
GPGPU-Sim uArch: cycles simulated: 89000  inst.: 19373288 (ipc=217.7) sim_rate=89277 (inst/sec) elapsed = 0:0:03:37 / Sun May 21 23:41:38 2017
GPGPU-Sim PTX: 20700000 instructions simulated : ctaid=(112,0,0) tid=(227,0,0)
GPGPU-Sim PTX: 20800000 instructions simulated : ctaid=(117,0,0) tid=(245,0,0)
GPGPU-Sim uArch: cycles simulated: 90500  inst.: 19521148 (ipc=215.7) sim_rate=89546 (inst/sec) elapsed = 0:0:03:38 / Sun May 21 23:41:39 2017
GPGPU-Sim PTX: 20900000 instructions simulated : ctaid=(119,0,0) tid=(45,0,0)
GPGPU-Sim PTX: 21000000 instructions simulated : ctaid=(119,0,0) tid=(183,0,0)
GPGPU-Sim uArch: cycles simulated: 91500  inst.: 19677808 (ipc=215.1) sim_rate=89853 (inst/sec) elapsed = 0:0:03:39 / Sun May 21 23:41:40 2017
GPGPU-Sim uArch: Shader 13 finished CTA #4 (92017,0), 0 CTAs running
GPGPU-Sim uArch: Shader 13 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim PTX: 21100000 instructions simulated : ctaid=(125,0,0) tid=(249,0,0)
GPGPU-Sim uArch: cycles simulated: 92500  inst.: 19814731 (ipc=214.2) sim_rate=90066 (inst/sec) elapsed = 0:0:03:40 / Sun May 21 23:41:41 2017
GPGPU-Sim PTX: 21200000 instructions simulated : ctaid=(121,0,0) tid=(52,0,0)
GPGPU-Sim uArch: Shader 7 finished CTA #3 (93185,0), 0 CTAs running
GPGPU-Sim uArch: Shader 7 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim uArch: cycles simulated: 93500  inst.: 19897566 (ipc=212.8) sim_rate=90034 (inst/sec) elapsed = 0:0:03:41 / Sun May 21 23:41:42 2017
GPGPU-Sim uArch: cycles simulated: 94000  inst.: 19921999 (ipc=211.9) sim_rate=89738 (inst/sec) elapsed = 0:0:03:42 / Sun May 21 23:41:43 2017
GPGPU-Sim PTX: 21300000 instructions simulated : ctaid=(115,0,0) tid=(247,0,0)
GPGPU-Sim uArch: cycles simulated: 95500  inst.: 20038480 (ipc=209.8) sim_rate=89858 (inst/sec) elapsed = 0:0:03:43 / Sun May 21 23:41:44 2017
GPGPU-Sim PTX: 21400000 instructions simulated : ctaid=(117,0,0) tid=(87,0,0)
GPGPU-Sim PTX: 21500000 instructions simulated : ctaid=(120,0,0) tid=(23,0,0)
GPGPU-Sim uArch: cycles simulated: 97000  inst.: 20174764 (ipc=208.0) sim_rate=90065 (inst/sec) elapsed = 0:0:03:44 / Sun May 21 23:41:45 2017
GPGPU-Sim PTX: 21600000 instructions simulated : ctaid=(115,0,0) tid=(153,0,0)
GPGPU-Sim uArch: cycles simulated: 98500  inst.: 20282813 (ipc=205.9) sim_rate=90145 (inst/sec) elapsed = 0:0:03:45 / Sun May 21 23:41:46 2017
GPGPU-Sim PTX: 21700000 instructions simulated : ctaid=(114,0,0) tid=(227,0,0)
GPGPU-Sim uArch: cycles simulated: 100500  inst.: 20375112 (ipc=202.7) sim_rate=90155 (inst/sec) elapsed = 0:0:03:46 / Sun May 21 23:41:47 2017
GPGPU-Sim PTX: 21800000 instructions simulated : ctaid=(115,0,0) tid=(163,0,0)
GPGPU-Sim uArch: cycles simulated: 102000  inst.: 20444552 (ipc=200.4) sim_rate=90064 (inst/sec) elapsed = 0:0:03:47 / Sun May 21 23:41:48 2017
GPGPU-Sim PTX: 21900000 instructions simulated : ctaid=(112,0,0) tid=(163,0,0)
GPGPU-Sim uArch: cycles simulated: 103500  inst.: 20522312 (ipc=198.3) sim_rate=90010 (inst/sec) elapsed = 0:0:03:48 / Sun May 21 23:41:49 2017
GPGPU-Sim uArch: Shader 0 finished CTA #4 (104081,0), 3 CTAs running
GPGPU-Sim PTX: 22000000 instructions simulated : ctaid=(126,0,0) tid=(117,0,0)
GPGPU-Sim uArch: cycles simulated: 105000  inst.: 20627116 (ipc=196.4) sim_rate=90074 (inst/sec) elapsed = 0:0:03:49 / Sun May 21 23:41:50 2017
GPGPU-Sim PTX: 22100000 instructions simulated : ctaid=(121,0,0) tid=(71,0,0)
GPGPU-Sim uArch: Shader 0 finished CTA #1 (105761,0), 2 CTAs running
GPGPU-Sim uArch: Shader 0 finished CTA #3 (105978,0), 1 CTAs running
GPGPU-Sim PTX: 22200000 instructions simulated : ctaid=(127,0,0) tid=(39,0,0)
GPGPU-Sim uArch: Shader 0 finished CTA #2 (106934,0), 0 CTAs running
GPGPU-Sim uArch: Shader 0 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim uArch: cycles simulated: 107000  inst.: 20815634 (ipc=194.5) sim_rate=90502 (inst/sec) elapsed = 0:0:03:50 / Sun May 21 23:41:51 2017
GPGPU-Sim uArch: Shader 8 finished CTA #1 (107003,0), 3 CTAs running
GPGPU-Sim uArch: Shader 8 finished CTA #6 (107471,0), 2 CTAs running
GPGPU-Sim uArch: Shader 8 finished CTA #3 (107746,0), 1 CTAs running
GPGPU-Sim uArch: Shader 8 finished CTA #2 (108226,0), 0 CTAs running
GPGPU-Sim uArch: Shader 8 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim PTX: 22300000 instructions simulated : ctaid=(120,0,0) tid=(243,0,0)
GPGPU-Sim uArch: cycles simulated: 109000  inst.: 20884264 (ipc=191.6) sim_rate=90408 (inst/sec) elapsed = 0:0:03:51 / Sun May 21 23:41:52 2017
GPGPU-Sim uArch: cycles simulated: 111500  inst.: 20936040 (ipc=187.8) sim_rate=90241 (inst/sec) elapsed = 0:0:03:52 / Sun May 21 23:41:53 2017
GPGPU-Sim PTX: 22400000 instructions simulated : ctaid=(115,0,0) tid=(243,0,0)
GPGPU-Sim uArch: cycles simulated: 114500  inst.: 20986536 (ipc=183.3) sim_rate=90070 (inst/sec) elapsed = 0:0:03:53 / Sun May 21 23:41:54 2017
GPGPU-Sim PTX: 22500000 instructions simulated : ctaid=(120,0,0) tid=(147,0,0)
GPGPU-Sim uArch: cycles simulated: 117000  inst.: 21117272 (ipc=180.5) sim_rate=90244 (inst/sec) elapsed = 0:0:03:54 / Sun May 21 23:41:55 2017
GPGPU-Sim uArch: Shader 5 finished CTA #5 (117875,0), 5 CTAs running
GPGPU-Sim PTX: 22600000 instructions simulated : ctaid=(122,0,0) tid=(9,0,0)
GPGPU-Sim uArch: Shader 5 finished CTA #3 (118593,0), 4 CTAs running
GPGPU-Sim uArch: Shader 5 finished CTA #4 (118879,0), 3 CTAs running
GPGPU-Sim uArch: Shader 5 finished CTA #7 (118960,0), 2 CTAs running
GPGPU-Sim uArch: Shader 5 finished CTA #2 (119121,0), 1 CTAs running
GPGPU-Sim uArch: Shader 5 finished CTA #1 (119220,0), 0 CTAs running
GPGPU-Sim uArch: Shader 5 empty (release kernel 1 '_Z13scalarProdGPUPfS_S_ii').
GPGPU-Sim uArch: GPU detected kernel '_Z13scalarProdGPUPfS_S_ii' finished on shader 5.
kernel_name = _Z13scalarProdGPUPfS_S_ii 
kernel_launch_uid = 1 
gpu_sim_cycle = 119221
gpu_sim_insn = 21197824
gpu_ipc =     177.8028
gpu_tot_sim_cycle = 119221
gpu_tot_sim_insn = 21197824
gpu_tot_ipc =     177.8028
gpu_tot_issued_cta = 0
gpu_stall_dramfull = 104390
gpu_stall_icnt2sh    = 298008
gpu_total_sim_rate=90203

========= Core cache stats =========
L1I_cache:
	L1I_total_cache_accesses = 424390
	L1I_total_cache_misses = 1478
	L1I_total_cache_miss_rate = 0.0035
	L1I_total_cache_pending_hits = 0
	L1I_total_cache_reservation_fails = 6897
L1D_cache:
	L1D_cache_core[0]: Access = 6168, Miss = 6168, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 66454
	L1D_cache_core[1]: Access = 4112, Miss = 4112, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 58347
	L1D_cache_core[2]: Access = 4112, Miss = 4112, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 57208
	L1D_cache_core[3]: Access = 4112, Miss = 4112, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 60605
	L1D_cache_core[4]: Access = 4112, Miss = 4112, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 57620
	L1D_cache_core[5]: Access = 7196, Miss = 7196, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 76871
	L1D_cache_core[6]: Access = 4112, Miss = 4112, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 52437
	L1D_cache_core[7]: Access = 4626, Miss = 4626, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 54415
	L1D_cache_core[8]: Access = 6168, Miss = 6168, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 66526
	L1D_cache_core[9]: Access = 4112, Miss = 4112, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 58893
	L1D_cache_core[10]: Access = 4112, Miss = 4112, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 58397
	L1D_cache_core[11]: Access = 4112, Miss = 4112, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 57599
	L1D_cache_core[12]: Access = 4112, Miss = 4112, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 59596
	L1D_cache_core[13]: Access = 4626, Miss = 4626, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 52148
	L1D_total_cache_accesses = 65792
	L1D_total_cache_misses = 65792
	L1D_total_cache_miss_rate = 1.0000
	L1D_total_cache_pending_hits = 0
	L1D_total_cache_reservation_fails = 837116
	L1D_cache_data_port_util = 0.000
	L1D_cache_fill_port_util = 0.052
L1C_cache:
	L1C_total_cache_accesses = 0
	L1C_total_cache_misses = 0
	L1C_total_cache_pending_hits = 0
	L1C_total_cache_reservation_fails = 0
L1T_cache:
	L1T_total_cache_accesses = 0
	L1T_total_cache_misses = 0
	L1T_total_cache_pending_hits = 0
	L1T_total_cache_reservation_fails = 0

Total_core_cache_stats:
	Total_core_cache_stats_breakdown[GLOBAL_ACC_R][MISS] = 65536
	Total_core_cache_stats_breakdown[GLOBAL_ACC_R][RESERVATION_FAIL] = 836875
	Total_core_cache_stats_breakdown[GLOBAL_ACC_W][MISS] = 256
	Total_core_cache_stats_breakdown[GLOBAL_ACC_W][RESERVATION_FAIL] = 241
	Total_core_cache_stats_breakdown[INST_ACC_R][HIT] = 422912
	Total_core_cache_stats_breakdown[INST_ACC_R][MISS] = 1478
	Total_core_cache_stats_breakdown[INST_ACC_R][RESERVATION_FAIL] = 6897
Shader 0 warp_id issue ditsribution:
warp_id:
0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 
distro:
1034, 805, 768, 775, 730, 728, 730, 732, 2063, 1604, 1529, 1530, 1455, 1451, 1458, 1460, 2063, 1607, 1528, 1533, 1451, 1450, 1449, 1462, 2054, 1610, 1527, 1545, 1462, 1457, 1460, 1469, 2057, 1603, 1530, 1525, 1455, 1456, 1455, 1457, 1034, 803, 767, 770, 733, 728, 729, 731, 1038, 804, 764, 770, 730, 725, 725, 730, 1035, 807, 772, 774, 730, 728, 729, 733, 
gpgpu_n_tot_thrd_icount = 23232512
gpgpu_n_tot_w_icount = 726016
gpgpu_n_stall_shd_mem = 837116
gpgpu_n_mem_read_local = 0
gpgpu_n_mem_write_local = 0
gpgpu_n_mem_read_global = 65536
gpgpu_n_mem_write_global = 256
gpgpu_n_mem_texture = 0
gpgpu_n_mem_const = 0
gpgpu_n_load_insn  = 2097152
gpgpu_n_store_insn = 256
gpgpu_n_shmem_insn = 851712
gpgpu_n_tex_insn = 0
gpgpu_n_const_mem_insn = 0
gpgpu_n_param_mem_insn = 0
gpgpu_n_shmem_bkconflict = 0
gpgpu_n_cache_bkconflict = 0
gpgpu_n_intrawarp_mshr_merge = 0
gpgpu_n_cmem_portconflict = 0
gpgpu_stall_shd_mem[c_mem][bk_conf] = 0
gpgpu_stall_shd_mem[c_mem][mshr_rc] = 0
gpgpu_stall_shd_mem[c_mem][icnt_rc] = 0
gpgpu_stall_shd_mem[c_mem][data_port_stall] = 0
gpgpu_stall_shd_mem[t_mem][mshr_rc] = 0
gpgpu_stall_shd_mem[t_mem][icnt_rc] = 0
gpgpu_stall_shd_mem[t_mem][data_port_stall] = 0
gpgpu_stall_shd_mem[s_mem][bk_conf] = 0
gpgpu_stall_shd_mem[gl_mem][bk_conf] = 0
gpgpu_stall_shd_mem[gl_mem][coal_stall] = 837116
gpgpu_stall_shd_mem[gl_mem][data_port_stall] = 0
gpgpu_stall_shd_mem[g_mem_ld][mshr_rc] = 0
gpgpu_stall_shd_mem[g_mem_ld][icnt_rc] = 0
gpgpu_stall_shd_mem[g_mem_ld][wb_icnt_rc] = 0
gpgpu_stall_shd_mem[g_mem_ld][wb_rsrv_fail] = 0
gpgpu_stall_shd_mem[g_mem_st][mshr_rc] = 0
gpgpu_stall_shd_mem[g_mem_st][icnt_rc] = 0
gpgpu_stall_shd_mem[g_mem_st][wb_icnt_rc] = 0
gpgpu_stall_shd_mem[g_mem_st][wb_rsrv_fail] = 0
gpgpu_stall_shd_mem[l_mem_ld][mshr_rc] = 0
gpgpu_stall_shd_mem[l_mem_ld][icnt_rc] = 0
gpgpu_stall_shd_mem[l_mem_ld][wb_icnt_rc] = 0
gpgpu_stall_shd_mem[l_mem_ld][wb_rsrv_fail] = 0
gpgpu_stall_shd_mem[l_mem_st][mshr_rc] = 0
gpgpu_stall_shd_mem[l_mem_st][icnt_rc] = 0
gpgpu_stall_shd_mem[l_mem_ld][wb_icnt_rc] = 0
gpgpu_stall_shd_mem[l_mem_ld][wb_rsrv_fail] = 0
gpu_reg_bank_conflict_stalls = 0
Warp Occupancy Distribution:
Wake up Stall:0
Stall:2397469	W0_Idle:1391574	W0_Scoreboard:604858	W1:4608	W2:4608	W3:0	W4:4608	W5:0	W6:0	W7:0	W8:4608	W9:0	W10:0	W11:0	W12:0	W13:0	W14:0	W15:0	W16:4608	W17:0	W18:0	W19:0	W20:0	W21:0	W22:0	W23:0	W24:0	W25:0	W26:0	W27:0	W28:0	W29:0	W30:0	W31:0	W32:702976
traffic_breakdown_coretomem[GLOBAL_ACC_R] = 524288 {8:65536,}
traffic_breakdown_coretomem[GLOBAL_ACC_W] = 10240 {40:256,}
traffic_breakdown_coretomem[INST_ACC_R] = 560 {8:70,}
traffic_breakdown_memtocore[GLOBAL_ACC_R] = 8912896 {136:65536,}
traffic_breakdown_memtocore[GLOBAL_ACC_W] = 2048 {8:256,}
traffic_breakdown_memtocore[INST_ACC_R] = 9520 {136:70,}

Power without wakeup overhead 28.9748
Power without wakeup overhead without routing 1.91907
Wake up Energy 9.60141e-06
Execution Time 8.14351e-05

Initial Register Leakage power When everything is turning off 27.4934
Initial Register Leakage power Without Routing When everything is turning off 0.437654
Wake Up Power Overhead 0.117903
Final Register Leakage power with saving Including Wakeup Overhead 29.0927
Final Register Leakage power with saving without Routing Including Wakeup Overhead 2.03697

maxmrqlatency = 240 
maxdqlatency = 0 
maxmflatency = 945 
averagemflatency = 414 
max_icnt2mem_latency = 436 
max_icnt2sh_latency = 119220 
mrq_lat_table:35344 	848 	1749 	4651 	7825 	9004 	5526 	616 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	
dq_lat_table:0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	
mf_lat_table:0 	0 	0 	0 	0 	0 	0 	935 	49031 	15826 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	
icnt2mem_lat_table:0 	0 	0 	38873 	9522 	4661 	5992 	5984 	830 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	
icnt2sh_lat_table:0 	0 	0 	7954 	43966 	12100 	1488 	28 	0 	0 	0 	0 	0 	0 	0 	112 	144 	0 	0 	0 	0 	0 	0 	0 	
mf_lat_pw_table:0 	0 	0 	0 	0 	0 	0 	3 	221 	5 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	0 	
maximum concurrent accesses to same row:
dram[0]:         8        10         5         4         8         7        32        32        31        30         8         8        32        32        31        32 
dram[1]:         4         4        15        22         6         6        30        27        24        22         4         4        30        26        17        17 
dram[2]:         8         7         6         6         8         9        32        32        31        29         9        12        32        32        31        32 
dram[3]:         4         4        14        20         6         9        29        30        23        22         4         4        30        31        17        21 
dram[4]:        10         6         4         6         7         9        32        32        30        29        10        11        32        32        32        31 
dram[5]:         4         4        20        18         6         9        28        29        22        22         4         4        28        31        17        21 
maximum service time to same row:
dram[0]:     17759     18424     17798     17035     17702     18144     18007     17364     17786     17653     17679     17800     16925     17974     17581     16977 
dram[1]:      7146     10179      8845     10446      8427      7330     13881     12517     12191      7602      7231      8789     14882     12461      7969     12231 
dram[2]:     13585     18134     17701     17225     17221     17750     17906     17880     17166     16515     17722     18528     17361     18005     18100     17590 
dram[3]:     10629      6614      7980      9752     10685      9251     13855     13429      9190     10929      6706      8747     13958     15268      7982      9626 
dram[4]:     18161     18429     17804     17768     17948     17999     17491     17827     16997     16977     17576     18234     17563     17738     16462     17590 
dram[5]:     10132      6958     10469     10111      6788      7612     12509     13404     11985     10925      8753      6227     15331     15243      9590     10039 
average row accesses per activate:
dram[0]:  1.257463  1.246753  1.275142  1.263158  1.249084  1.244526  1.243816  1.250444  1.270758  1.268468  1.179310  1.186851  1.267925  1.267925  1.251397  1.284895 
dram[1]:  1.232175  1.233028  1.277567  1.289827  1.224416  1.220036  1.207547  1.207547  1.275362  1.257143  1.183391  1.205624  1.253731  1.256075  1.253731  1.246753 
dram[2]:  1.260300  1.299807  1.292308  1.253731  1.281955  1.232432  1.246018  1.250444  1.291743  1.273056  1.195804  1.217857  1.272727  1.282443  1.289827  1.267925 
dram[3]:  1.242144  1.242144  1.280000  1.280000  1.198594  1.230216  1.215889  1.235088  1.237258  1.261649  1.155405  1.165812  1.239852  1.219601  1.226277  1.275142 
dram[4]:  1.239852  1.253731  1.233028  1.260788  1.235507  1.241379  1.241623  1.220104  1.243816  1.246018  1.241877  1.198594  1.258427  1.272727  1.258427  1.258427 
dram[5]:  1.233028  1.244444  1.307393  1.289827  1.233273  1.214920  1.232925  1.250444  1.239437  1.261649  1.185567  1.200704  1.267925  1.299807  1.270321  1.284895 
average row locality = 65563/52635 = 1.245616
number of total memory accesses made:
dram[0]:         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0 
dram[1]:         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0 
dram[2]:         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0 
dram[3]:         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0 
dram[4]:         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0 
dram[5]:         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0 
total accesses: 0
min_bank_accesses = 0!
min_chip_accesses = 0!
number of total read accesses:
dram[0]:       674       672       672       672       682       682       704       704       704       704       684       684       672       672       672       672 
dram[1]:       674       672       672       672       682       682       704       704       704       704       684       684       672       672       672       672 
dram[2]:       673       672       672       672       682       684       704       704       704       704       684       682       672       672       672       672 
dram[3]:       672       672       672       672       682       684       704       704       704       704       684       682       672       672       672       672 
dram[4]:       672       672       672       672       682       684       704       704       704       704       684       682       672       672       672       672 
dram[5]:       672       672       672       672       682       684       704       704       704       704       685       682       672       672       672       672 
total reads: 65550
bank skew: 704/672 = 1.05
chip skew: 10926/10924 = 1.00
number of total write accesses:
dram[0]:         0         0         0         0         0         0         0         0         0         0         0         2         0         0         0         0 
dram[1]:         0         0         0         0         0         0         0         0         0         0         0         2         0         0         0         0 
dram[2]:         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0 
dram[3]:         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0 
dram[4]:         0         0         0         0         0         0         0         0         0         0         4         0         0         0         0         0 
dram[5]:         0         0         0         0         0         0         0         0         0         0         5         0         0         0         0         0 
total reads: 13
min_bank_accesses = 0!
min_chip_accesses = 0!
average mf latency per bank:
dram[0]:        415       401       411       402       424       407       431       413       423       412       423       416       427       400       420       408
dram[1]:        399       388       390       385       402       389       408       397       401       399       405       401       410       399       404       398
dram[2]:        451       451       449       450       445       451       458       461       448       453       458       459       465       465       458       468
dram[3]:        358       387       357       388       360       388       359       385       355       381       368       400       361       394       362       400
dram[4]:        408       411       410       412       405       412       410       411       404       415       439       420       419       425       420       423
dram[5]:        425       433       420       439       421       438       428       441       422       437       443       443       433       445       432       448
maximum mf latency per bank:
dram[0]:        741       770       793       836       715       724       766       791       768       888       764       820       765       731       835       784
dram[1]:        743       738       784       778       826       755       749       799       765       738       742       760       754       769       824       824
dram[2]:        759       808       782       771       779       804       858       743       720       800       814       778       807       740       793       764
dram[3]:        672       855       762       867       841       831       857       893       783       847       855       894       697       831       708       853
dram[4]:        740       721       783       749       813       739       773       721       725       700       717       724       801       773       791       738
dram[5]:        771       851       758       905       748       859       834       945       742       780       764       743       791       862       761       824

Number of Memory Banks Accessed per Memory Operation per Warp (from 0):
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
Average # of Memory Banks Accessed per Memory Operation per Warp=-nan

position of mrq chosen
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	

average position of mrq chosen = -nan
Memory Partition 0: 
Cache L2_bank_000:
MSHR contents

Cache L2_bank_001:
MSHR contents

In Dram Latency Queue (total = 0): 
DRAM[0]: 16 bks, busW=4 BL=8 CL=12, tRRD=2 tCCD=6, tRCD=12 tRAS=28 tRP=12 tRC=40
n_cmd=211730 n_nop=172404 n_act=8744 n_pre=8728 n_req=10928 n_rd=21852 n_write=2 bw_util=0.2064
n_activity=97569 dram_eff=0.448
bk0: 1348a 185110i bk1: 1344a 185093i bk2: 1344a 185773i bk3: 1344a 185423i bk4: 1364a 184225i bk5: 1364a 184310i bk6: 1408a 182345i bk7: 1408a 182749i bk8: 1408a 184146i bk9: 1408a 184361i bk10: 1368a 182872i bk11: 1368a 183433i bk12: 1344a 184162i bk13: 1344a 184345i bk14: 1344a 182943i bk15: 1344a 183945i 
dram_util_bins: 0 0 0 0 0 0 0 0 0 0
dram_eff_bins: 0 0 0 0 0 0 0 0 0 0
mrqq: max=16 avg=1.66358
Memory Partition 1: 
Cache L2_bank_002:
MSHR contents

Cache L2_bank_003:
MSHR contents

In Dram Latency Queue (total = 0): 
DRAM[1]: 16 bks, busW=4 BL=8 CL=12, tRRD=2 tCCD=6, tRCD=12 tRAS=28 tRP=12 tRC=40
n_cmd=211730 n_nop=172240 n_act=8826 n_pre=8810 n_req=10928 n_rd=21852 n_write=2 bw_util=0.2064
n_activity=109997 dram_eff=0.3974
bk0: 1348a 185894i bk1: 1344a 186308i bk2: 1344a 186616i bk3: 1344a 186122i bk4: 1364a 185022i bk5: 1364a 185305i bk6: 1408a 183448i bk7: 1408a 182938i bk8: 1408a 184867i bk9: 1408a 184678i bk10: 1368a 184766i bk11: 1368a 184167i bk12: 1344a 184912i bk13: 1344a 184946i bk14: 1344a 184891i bk15: 1344a 184673i 
dram_util_bins: 0 0 0 0 0 0 0 0 0 0
dram_eff_bins: 0 0 0 0 0 0 0 0 0 0
mrqq: max=16 avg=1.5358
Memory Partition 2: 
Cache L2_bank_004:
MSHR contents

Cache L2_bank_005:
MSHR contents

In Dram Latency Queue (total = 0): 
DRAM[2]: 16 bks, busW=4 BL=8 CL=12, tRRD=2 tCCD=6, tRCD=12 tRAS=28 tRP=12 tRC=40
n_cmd=211730 n_nop=172586 n_act=8655 n_pre=8639 n_req=10925 n_rd=21850 n_write=0 bw_util=0.2064
n_activity=94038 dram_eff=0.4647
bk0: 1346a 183919i bk1: 1344a 183666i bk2: 1344a 184315i bk3: 1344a 182530i bk4: 1364a 183457i bk5: 1368a 182016i bk6: 1408a 181460i bk7: 1408a 181027i bk8: 1408a 182963i bk9: 1408a 182024i bk10: 1368a 181980i bk11: 1364a 181444i bk12: 1344a 182866i bk13: 1344a 182651i bk14: 1344a 182959i bk15: 1344a 180830i 
dram_util_bins: 0 0 0 0 0 0 0 0 0 0
dram_eff_bins: 0 0 0 0 0 0 0 0 0 0
mrqq: max=16 avg=2.13627
Memory Partition 3: 
Cache L2_bank_006:
MSHR contents

Cache L2_bank_007:
MSHR contents

In Dram Latency Queue (total = 0): 
DRAM[3]: 16 bks, busW=4 BL=8 CL=12, tRRD=2 tCCD=6, tRCD=12 tRAS=28 tRP=12 tRC=40
n_cmd=211730 n_nop=172142 n_act=8878 n_pre=8862 n_req=10924 n_rd=21848 n_write=0 bw_util=0.2064
n_activity=110160 dram_eff=0.3967
bk0: 1344a 187730i bk1: 1344a 186552i bk2: 1344a 187207i bk3: 1344a 186799i bk4: 1364a 185916i bk5: 1368a 185310i bk6: 1408a 185316i bk7: 1408a 184182i bk8: 1408a 185933i bk9: 1408a 185820i bk10: 1368a 185092i bk11: 1364a 184021i bk12: 1344a 185873i bk13: 1344a 184863i bk14: 1344a 185469i bk15: 1344a 185523i 
dram_util_bins: 0 0 0 0 0 0 0 0 0 0
dram_eff_bins: 0 0 0 0 0 0 0 0 0 0
mrqq: max=16 avg=1.27859
Memory Partition 4: 
Cache L2_bank_008:
MSHR contents

Cache L2_bank_009:
MSHR contents

In Dram Latency Queue (total = 0): 
DRAM[4]: 16 bks, busW=4 BL=8 CL=12, tRRD=2 tCCD=6, tRCD=12 tRAS=28 tRP=12 tRC=40
n_cmd=211730 n_nop=172319 n_act=8787 n_pre=8771 n_req=10928 n_rd=21848 n_write=5 bw_util=0.2064
n_activity=96346 dram_eff=0.4536
bk0: 1344a 184208i bk1: 1344a 185043i bk2: 1344a 184194i bk3: 1344a 185099i bk4: 1364a 183904i bk5: 1368a 183679i bk6: 1408a 182701i bk7: 1408a 181324i bk8: 1408a 183058i bk9: 1408a 182933i bk10: 1368a 183540i bk11: 1364a 182455i bk12: 1344a 183491i bk13: 1344a 183572i bk14: 1344a 183604i bk15: 1344a 182929i 
dram_util_bins: 0 0 0 0 0 0 0 0 0 0
dram_eff_bins: 0 0 0 0 0 0 0 0 0 0
mrqq: max=16 avg=1.75203
Memory Partition 5: 
Cache L2_bank_010:
MSHR contents

Cache L2_bank_011:
MSHR contents

In Dram Latency Queue (total = 0): 
DRAM[5]: 16 bks, busW=4 BL=8 CL=12, tRRD=2 tCCD=6, tRCD=12 tRAS=28 tRP=12 tRC=40
n_cmd=211730 n_nop=172399 n_act=8745 n_pre=8729 n_req=10930 n_rd=21850 n_write=7 bw_util=0.2065
n_activity=109264 dram_eff=0.4001
bk0: 1344a 186071i bk1: 1344a 185967i bk2: 1344a 186499i bk3: 1344a 186248i bk4: 1364a 185810i bk5: 1368a 184446i bk6: 1408a 184136i bk7: 1408a 184069i bk8: 1408a 185349i bk9: 1408a 184981i bk10: 1370a 183668i bk11: 1364a 184027i bk12: 1344a 185721i bk13: 1344a 185844i bk14: 1344a 184902i bk15: 1344a 184599i 
dram_util_bins: 0 0 0 0 0 0 0 0 0 0
dram_eff_bins: 0 0 0 0 0 0 0 0 0 0
mrqq: max=16 avg=1.76042

========= L2 cache stats =========
L2_cache_bank[0]: Access = 5490, Miss = 5464, Miss_rate = 0.995, Pending_hits = 14, Reservation_fails = 452
L2_cache_bank[1]: Access = 5524, Miss = 5462, Miss_rate = 0.989, Pending_hits = 0, Reservation_fails = 592
L2_cache_bank[2]: Access = 5490, Miss = 5464, Miss_rate = 0.995, Pending_hits = 2, Reservation_fails = 0
L2_cache_bank[3]: Access = 5524, Miss = 5462, Miss_rate = 0.989, Pending_hits = 0, Reservation_fails = 0
L2_cache_bank[4]: Access = 5476, Miss = 5463, Miss_rate = 0.998, Pending_hits = 0, Reservation_fails = 171
L2_cache_bank[5]: Access = 5462, Miss = 5462, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 135
L2_cache_bank[6]: Access = 5462, Miss = 5462, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 0
L2_cache_bank[7]: Access = 5462, Miss = 5462, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 0
L2_cache_bank[8]: Access = 5524, Miss = 5462, Miss_rate = 0.989, Pending_hits = 1, Reservation_fails = 1
L2_cache_bank[9]: Access = 5462, Miss = 5462, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 115
L2_cache_bank[10]: Access = 5524, Miss = 5463, Miss_rate = 0.989, Pending_hits = 0, Reservation_fails = 0
L2_cache_bank[11]: Access = 5462, Miss = 5462, Miss_rate = 1.000, Pending_hits = 0, Reservation_fails = 0
L2_total_cache_accesses = 65862
L2_total_cache_misses = 65550
L2_total_cache_miss_rate = 0.9953
L2_total_cache_pending_hits = 17
L2_total_cache_reservation_fails = 1466
L2_total_cache_breakdown:
	L2_cache_stats_breakdown[GLOBAL_ACC_R][MISS] = 65536
	L2_cache_stats_breakdown[GLOBAL_ACC_R][RESERVATION_FAIL] = 1301
	L2_cache_stats_breakdown[GLOBAL_ACC_W][HIT] = 246
	L2_cache_stats_breakdown[GLOBAL_ACC_W][HIT_RESERVED] = 1
	L2_cache_stats_breakdown[GLOBAL_ACC_W][MISS] = 9
	L2_cache_stats_breakdown[INST_ACC_R][HIT] = 49
	L2_cache_stats_breakdown[INST_ACC_R][HIT_RESERVED] = 16
	L2_cache_stats_breakdown[INST_ACC_R][MISS] = 5
	L2_cache_stats_breakdown[INST_ACC_R][RESERVATION_FAIL] = 165
L2_cache_data_port_util = 0.000
L2_cache_fill_port_util = 0.046

icnt_total_pkts_mem_to_simt=328286
icnt_total_pkts_simt_to_mem=66118
LD_mem_lat_dist  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
ST_mem_lat_dist  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
----------------------------Interconnect-DETAILS--------------------------------
Class 0:
Packet latency average = 22.4083
	minimum = 6
	maximum = 331
Network latency average = 18.731
	minimum = 6
	maximum = 308
Slowest packet = 38264
Flit latency average = 14.7925
	minimum = 6
	maximum = 308
Slowest flit = 210971
Fragmentation average = 0.000242932
	minimum = 0
	maximum = 32
Injected packet rate average = 0.0424951
	minimum = 0.0345325 (at node 1)
	maximum = 0.0604004 (at node 5)
Accepted packet rate average = 0.0424951
	minimum = 0.0345325 (at node 1)
	maximum = 0.0604004 (at node 5)
Injected flit rate average = 0.127238
	minimum = 0.0346667 (at node 1)
	maximum = 0.230245 (at node 14)
Accepted flit rate average= 0.127238
	minimum = 0.0458141 (at node 19)
	maximum = 0.301063 (at node 5)
Injected packet length average = 2.99417
Accepted packet length average = 2.99417
Total in-flight flits = 0 (0 measured)
====== Overall Traffic Statistics ======
====== Traffic class 0 ======
Packet latency average = 22.4083 (1 samples)
	minimum = 6 (1 samples)
	maximum = 331 (1 samples)
Network latency average = 18.731 (1 samples)
	minimum = 6 (1 samples)
	maximum = 308 (1 samples)
Flit latency average = 14.7925 (1 samples)
	minimum = 6 (1 samples)
	maximum = 308 (1 samples)
Fragmentation average = 0.000242932 (1 samples)
	minimum = 0 (1 samples)
	maximum = 32 (1 samples)
Injected packet rate average = 0.0424951 (1 samples)
	minimum = 0.0345325 (1 samples)
	maximum = 0.0604004 (1 samples)
Accepted packet rate average = 0.0424951 (1 samples)
	minimum = 0.0345325 (1 samples)
	maximum = 0.0604004 (1 samples)
Injected flit rate average = 0.127238 (1 samples)
	minimum = 0.0346667 (1 samples)
	maximum = 0.230245 (1 samples)
Accepted flit rate average = 0.127238 (1 samples)
	minimum = 0.0458141 (1 samples)
	maximum = 0.301063 (1 samples)
Injected packet size average = 2.99417 (1 samples)
Accepted packet size average = 2.99417 (1 samples)
Hops average = 1 (1 samples)
----------------------------END-of-Interconnect-DETAILS-------------------------


gpgpu_simulation_time = 0 days, 0 hrs, 3 min, 55 sec (235 sec)
gpgpu_simulation_rate = 90203 (inst/sec)
gpgpu_simulation_rate = 507 (cycle/sec)
GPU time: 232600.703125 msecs.
Reading back GPU result...
Checking GPU results...
..running CPU scalar product calculation
...comparing the results
Shutting down...
L1 error: 3.070748E-08
[scalarProd] test results...
PASSED

